Quantitative Comparison of the Total Focusing Method, Reverse Time Migration, and Full Waveform Inversion for Ultrasonic Imaging

Phased array ultrasound is a widely used technique in non-destructive testing. Using piezoelectric elements as both sources and receivers provides a significant gain in information and enables more accurate defect detection. When all source-receiver combinations are used, the process is called full matrix capture. The total focusing method~(TFM), which exploits such datasets, relies on a delay and sum algorithm to sum up the signals on a pixel grid. However, TFM only uses the first arriving p-waves, making it challenging to size complex-shaped defects. By contrast, more advanced methods such as reverse time migration~(RTM) and full waveform inversion~(FWI) use full waveforms to reconstruct defects. Both methods compare measured signals with ultrasound simulations. While RTM identifies defects by convolving forward and backward wavefields once, FWI iteratively updates material models to reconstruct the actual distribution of material properties. This study compares TFM, RTM, and FWI for six specimens featuring circular defects or Y-shaped notches. The reconstructed results are first evaluated qualitatively using different thresholds and then quantitatively using metrics such as AUPRC, AUROC, and F1-score. The results show that FWI performs best in most cases, both qualitatively and quantitatively.

==> Figures/stf_f.dat <==
0.000000000000000000e+00 7.959556210677464889e-10
7.629394531250000000e+02 1.134162136860134560e-08
1.525878906250000000e+03 4.297842293421291169e-08
2.288818359375000000e+03 9.570577328654558874e-08
3.051757812500000000e+03 1.695226940387300823e-07
3.814697265625000000e+03 2.644278154464405281e-07
4.577636718750000000e+03 3.804193764052389592e-07
5.340576171875000000e+03 5.174952244471091549e-07
6.103515625000000000e+03 6.756528157363087863e-07
6.866455078125000000e+03 8.548892150644454548e-07
7.629394531250000000e+03 1.055201095844867217e-06
8.392333984375000000e+03 1.276584740106364365e-06
9.155273437500000000e+03 1.519036038486172404e-06
9.918212890625000000e+03 1.782550490222356169e-06
1.068115234375000000e+04 2.067123203145549982e-06
1.144409179687500000e+04 2.372748893670118227e-06
1.220703125000000000e+04 2.699421886784717501e-06
1.296997070312500000e+04 3.047136116042411098e-06
1.373291015625000000e+04 3.415885123550152254e-06
1.449584960937500000e+04 3.805662059957989132e-06
1.525878906250000000e+04 4.216459684447621407e-06
1.602172851562500000e+04 4.648270364720824716e-06
1.678466796875000000e+04 5.101086076987395683e-06
1.754760742187500000e+04 5.574898405952834790e-06
1.831054687500000000e+04 6.069698544805882711e-06
1.907348632812500000e+04 6.585477295205661506e-06
1.983642578125000000e+04 7.122225067269030955e-06
2.059936523437500000e+04 7.679931879557595081e-06
2.136230468750000000e+04 8.258587359064747621e-06
2.212524414062500000e+04 8.858180741202927570e-06
2.288818359375000000e+04 9.478700869790809505e-06
2.365112304687500000e+04 1.012013619704078697e-05
2.441406250000000000e+04 1.078247478354671763e-05
2.517700195312500000e+04 1.146570429827187333e-05
2.593994140625000000e+04 1.216981201853745438e-05
2.670288085937500000e+04 1.289478483001150356e-05
2.746582031250000000e+04 1.364060922669839614e-05
2.822875976562500000e+04 1.440727131092880255e-05
2.899169921875000000e+04 1.519475679335074200e-05
2.975463867187500000e+04 1.600305099292109352e-05
3.051757812500000000e+04 1.683213883689823356e-05
3.128051757812500000e+04 1.768200486083547319e-05
3.204345703125000000e+04 1.855263320857538124e-05
3.280639648437500000e+04 1.944400763224647075e-05
3.356933593750000000e+04 2.035611149225903833e-05
3.433227539062500000e+04 2.128892775730444249e-05
3.509521484375000000e+04 2.224243900435478514e-05
3.585815429687500000e+04 2.321662741866407375e-05
3.662109375000000000e+04 2.421147479377196182e-05
3.738403320312500000e+04 2.522696253150808569e-05
3.814697265625000000e+04 2.626307164199907801e-05
3.890991210937500000e+04 2.731978274367807816e-05
3.967285156250000000e+04 2.839707606329433089e-05
4.043579101562500000e+04 2.949493143592835835e-05
4.119873046875000000e+04 3.061332830500531271e-05
4.196166992187500000e+04 3.175224572231517958e-05
4.272460937500000000e+04 3.291166234803244954e-05
4.348754882812500000e+04 3.409155645073922179e-05
4.425048828125000000e+04 3.529190590745261412e-05
4.501342773437500000e+04 3.651268820365360273e-05
4.577636718750000000e+04 3.775388043331913488e-05
4.653930664062500000e+04 3.901545929895830066e-05
4.730224609375000000e+04 4.029740111165164203e-05
4.806518554687500000e+04 4.159968179109313182e-05
4.882812500000000000e+04 4.292227686563800733e-05
4.959106445312500000e+04 4.426516147235136974e-05
5.035400390625000000e+04 4.562831035706312602e-05
5.111694335937500000e+04 4.701169787442693567e-05
5.187988281250000000e+04 4.841529798798144778e-05
5.264282226562500000e+04 4.983908427021931055e-05
5.340576171875000000e+04 5.128302990265639754e-05
5.416870117187500000e+04 5.274710767591023620e-05
5.493164062500000000e+04 5.423128998978053695e-05
5.569458007812500000e+04 5.573554885333525851e-05
5.645751953125000000e+04 5.725985588500268379e-05
5.722045898437500000e+04 5.880418231266823910e-05
5.798339843750000000e+04 6.036849897377642954e-05
5.874633789062500000e+04 6.195277631544037725e-05
5.950927734375000000e+04 6.355698439455428710e-05
6.027221679687500000e+04 6.518109287791466722e-05
6.103515625000000000e+04 6.682507104234735012e-05
6.179809570312500000e+04 6.848888777483846425e-05
6.256103515625000000e+04 7.017251157267613928e-05
6.332397460937500000e+04 7.187591054359367495e-05
6.408691406250000000e+04 7.359905240592684529e-05
6.484985351562500000e+04 7.534190448877034897e-05
6.561279296875000000e+04 7.710443373214678222e-05
6.637573242187500000e+04 7.888660668718286233e-05
6.713867187500000000e+04 8.068838951629118061e-05
6.790161132812500000e+04 8.250974799335993775e-05
6.866455078125000000e+04 8.435064750395445635e-05
6.942749023437500000e+04 8.621105304552193252e-05
7.019042968750000000e+04 8.809092922760715144e-05
7.095336914062500000e+04 8.999024027207739153e-05
7.171630859375000000e+04 9.190895001335567702e-05
7.247924804687500000e+04 9.384702189866220268e-05
7.324218750000000000e+04 9.580441898826714262e-05
7.400512695312500000e+04 9.778110395574905636e-05
7.476806640625000000e+04 9.977703908826740303e-05
7.553100585937500000e+04 1.017921862868422655e-04
7.629394531250000000e+04 1.038265070666460823e-04
7.705688476562500000e+04 1.058799625573035510e-04
7.781982421875000000e+04 1.079525135032011006e-04
7.858276367187500000e+04 1.100441202638134669e-04
7.934570312500000000e+04 1.121547428140331538e-04
8.010864257812500000e+04 1.142843407445163622e-04
8.087158203125000000e+04 1.164328732620371985e-04
8.163452148437500000e+04 1.186002991898577399e-04
8.239746093750000000e+04 1.207865769681038464e-04
8.316040039062500000e+04 1.229916646541579124e-04
8.392333984375000000e+04 1.252155199230630170e-04
8.468627929687500000e+04 1.274581000679368453e-04
8.544921875000000000e+04 1.297193620004034311e-04
8.621215820312500000e+04 1.319992622510311612e-04
8.697509765625000000e+04 1.342977569697901728e-04
8.773803710937500000e+04 1.366148019265207294e-04
8.850097656250000000e+04 1.389503525114118686e-04
8.926391601562500000e+04 1.413043637355026832e-04
9.002685546875000000e+04 1.436767902311871523e-04
9.078979492187500000e+04 1.460675862527409830e-04
9.155273437500000000e+04 1.484767056768610547e-04
9.231567382812500000e+04 1.509041020032157873e-04
9.307861328125000000e+04 1.533497283550193347e-04
9.384155273437500000e+04 1.558135374796113892e-04
9.460449218750000000e+04 1.582954817490576666e-04
9.536743164062500000e+04 1.607955131607680913e-04
9.613037109375000000e+04 1.633135833381249016e-04
9.689331054687500000e+04 1.658496435311326562e-04
9.765625000000000000e+04 1.684036446170813865e-04
9.841918945312500000e+04 1.709755371012309719e-04
9.918212890625000000e+04 1.735652711175043243e-04
9.994506835937500000e+04 1.761727964292081393e-04
1.007080078125000000e+05 1.787980624297618858e-04
1.014709472656250000e+05 1.814410181434533329e-04
1.022338867187500000e+05 1.841016122262000118e-04
1.029968261718750000e+05 1.867797929663487610e-04
1.037597656250000000e+05 1.894755082854676545e-04
1.045227050781250000e+05 1.921887057391803222e-04
1.052856445312500000e+05 1.949193325180091619e-04
1.060485839843750000e+05 1.976673354482316953e-04
1.068115234375000000e+05 2.004326609927716473e-04
1.075744628906250000e+05 2.032152552520966927e-04
1.083374023437500000e+05 2.060150639651420602e-04
1.091003417968750000e+05 2.088320325102554424e-04
1.098632812500000000e+05 2.116661059061574358e-04
1.106262207031250000e+05 2.145172288129299268e-04
1.113891601562500000e+05 2.173853455330209848e-04
1.121520996093750000e+05 2.202704000122695681e-04
1.129150390625000000e+05 2.231723358409562789e-04
1.136779785156250000e+05 2.260910962548785938e-04
1.144409179687500000e+05 2.290266241364346319e-04
1.152038574218750000e+05 2.319788620157478792e-04
1.159667968750000000e+05 2.349477520718016980e-04
1.167297363281250000e+05 2.379332361336001275e-04
1.174926757812500000e+05 2.409352556813538116e-04
1.182556152343750000e+05 2.439537518476920554e-04
1.190185546875000000e+05 2.469886654188877570e-04
1.197814941406250000e+05 2.500399368361185242e-04
1.205444335937500000e+05 2.531075061967479577e-04
1.213073730468750000e+05 2.561913132556282112e-04
1.220703125000000000e+05 2.592912974264316634e-04
1.228332519531250000e+05 2.624073977830101274e-04
1.235961914062500000e+05 2.655395530607670171e-04
1.243591308593750000e+05 2.686877016580732614e-04
1.251220703125000000e+05 2.718517816376957944e-04
1.258850097656250000e+05 2.750317307282580843e-04
1.266479492187500000e+05 2.782274863257215331e-04
1.274108886718750000e+05 2.814389854949055818e-04
1.281738281250000000e+05 2.846661649710202310e-04
1.289367675781250000e+05 2.879089611612401932e-04
1.296997070312500000e+05 2.911673101462896175e-04
1.304626464843750000e+05 2.944411476820765240e-04
1.312255859375000000e+05 2.977304092013323888e-04
1.319885253906250000e+05 3.010350298152978613e-04
1.327514648437500000e+05 3.043549443154334728e-04
1.335144042968750000e+05 3.076900871751483968e-04
1.342773437500000000e+05 3.110403925515743662e-04
1.350402832031250000e+05 3.144057942873566673e-04
1.358032226562500000e+05 3.177862259124823751e-04
1.365661621093750000e+05 3.211816206461362913e-04
1.373291015625000000e+05 3.245919113985877265e-04
1.380920410156250000e+05 3.280170307731067195e-04
1.388549804687500000e+05 3.314569110679107763e-04
1.396179199218750000e+05 3.349114842781462497e-04
1.403808593750000000e+05 3.383806820979010522e-04
1.411437988281250000e+05 3.418644359222397034e-04
1.419067382812500000e+05 3.453626768492870040e-04
1.426696777343750000e+05 3.488753356823289485e-04
1.434326171875000000e+05 3.524023429319564642e-04
1.441955566406250000e+05 3.559436288182310504e-04
1.449584960937500000e+05 3.594991232728978522e-04
1.457214355468750000e+05 3.630687559416198758e-04
1.464843750000000000e+05 3.666524561862575236e-04
1.472473144531250000e+05 3.702501530871618986e-04
1.480102539062500000e+05 3.738617754455277400e-04
1.487731933593750000e+05 3.774872517857656576e-04
1.495361328125000000e+05 3.811265103579102530e-04
1.502990722656250000e+05 3.847794791400668932e-04
1.510620117187500000e+05 3.884460858408872691e-04
1.518249511718750000e+05 3.921262579020979720e-04
1.525878906250000000e+05 3.958199225010362258e-04
1.533508300781250000e+05 3.995270065532501285e-04
1.541137695312500000e+05 4.032474367151188985e-04
1.548767089843750000e+05 4.069811393865099282e-04
1.556396484375000000e+05 4.107280407134847908e-04
1.564025878906250000e+05 4.144880665910270377e-04
1.571655273437500000e+05 4.182611426658169981e-04
1.579284667968750000e+05 4.220471943390463674e-04
1.586914062500000000e+05 4.258461467692585458e-04
1.594543457031250000e+05 4.296579248752425365e-04
1.602172851562500000e+05 4.334824533389508593e-04
1.609802246093750000e+05 4.373196566084703728e-04
1.617431640625000000e+05 4.411694589010180332e-04
1.625061035156250000e+05 4.450317842059900507e-04
1.632690429687500000e+05 4.489065562880350602e-04
1.640319824218750000e+05 4.527936986901807980e-04
1.647949218750000000e+05 4.566931347369967737e-04
1.655578613281250000e+05 4.606047875377875162e-04
1.663208007812500000e+05 4.645285799898456148e-04
1.670837402343750000e+05 4.684644347817286110e-04
1.678466796875000000e+05 4.724122743965773622e-04
1.686096191406250000e+05 4.763720211154937110e-04
1.693725585937500000e+05 4.803435970209368570e-04
1.701354980468750000e+05 4.843269240001799557e-04
1.708984375000000000e+05 4.883219237487890522e-04
1.716613769531250000e+05 4.923285177741694527e-04
1.724243164062500000e+05 4.963466273991310688e-04
1.731872558593750000e+05 5.003761737655092190e-04
1.739501953125000000e+05 5.044170778378302081e-04
1.747131347656250000e+05 5.084692604070092155e-04
1.754760742187500000e+05 5.125326420940983820e-04
1.762390136718750000e+05 5.166071433540836855e-04
1.770019531250000000e+05 5.206926844797214998e-04
1.777648925781250000e+05 5.247891856053999793e-04
1.785278320312500000e+05 5.288965667110891340e-04
1.792907714843750000e+05 5.330147476262969740e-04
1.800537109375000000e+05 5.371436480340793232e-04
1.808166503906250000e+05 5.412831874751019992e-04
1.815795898437500000e+05 5.454332853517484224e-04
1.823425292968750000e+05 5.495938609322660378e-04
1.831054687500000000e+05 5.537648333549618530e-04
1.838684082031250000e+05 5.579461216324421019e-04
1.846313476562500000e+05 5.621376446559005896e-04
1.853942871093750000e+05 5.663393211994650423e-04
1.861572265625000000e+05 5.705510699245452998e-04
1.869201660156250000e+05 5.747728093843066256e-04
1.876831054687500000e+05 5.790044580280995397e-04
1.884460449218750000e+05 5.832459342060161787e-04
1.892089843750000000e+05 5.874971561734405835e-04
1.899719238281250000e+05 5.917580420956679429e-04
1.907348632812500000e+05 5.960285100525798902e-04
1.914978027343750000e+05 6.003084780433466877e-04
1.922607421875000000e+05 6.045978639911954401e-04
1.930236816406250000e+05 6.088965857482165787e-04
1.937866210937500000e+05 6.132045611002256416e-04
1.945495605468750000e+05 6.175217077716676616e-04
1.953125000000000000e+05 6.218479434305801022e-04
1.960754394531250000e+05 6.261831856935927637e-04
1.968383789062500000e+05 6.305273521309849366e-04
1.976013183593750000e+05 6.348803602717944866e-04
1.983642578125000000e+05 6.392421276089722609e-04
1.991271972656250000e+05 6.436125716045843067e-04
1.998901367187500000e+05 6.479916096950667824e-04
2.006530761718750000e+05 6.523791592965447281e-04
2.014160156250000000e+05 6.567751378101707857e-04
2.021789550781250000e+05 6.611794626275424146e-04
2.029418945312500000e+05 6.655920511361590073e-04
2.037048339843750000e+05 6.700128207249382009e-04
2.044677734375000000e+05 6.744416887897630893e-04
2.052307128906250000e+05 6.788785727391053295e-04
2.059936523437500000e+05 6.833233899996861947e-04
2.067565917968750000e+05 6.877760580221930304e-04
2.075195312500000000e+05 6.922364942870448245e-04
2.082824707031250000e+05 6.967046163102177340e-04
2.090454101562500000e+05 7.011803416491098600e-04
2.098083496093750000e+05 7.056635879084724840e-04
2.105712890625000000e+05 7.101542727463821788e-04
2.113342285156250000e+05 7.146523138802775375e-04
2.120971679687500000e+05 7.191576290930299471e-04
2.128601074218750000e+05 7.236701362390989293e-04
2.136230468750000000e+05 7.281897532507026604e-04
2.143859863281250000e+05 7.327163981440637346e-04
2.151489257812500000e+05 7.372499890257180281e-04
2.159118652343750000e+05 7.417904440988490420e-04
2.166748046875000000e+05 7.463376816696988981e-04
2.174377441406250000e+05 7.508916201540180406e-04
2.182006835937500000e+05 7.554521780835871461e-04
2.189636230468750000e+05 7.600192741127729688e-04
2.197265625000000000e+05 7.645928270251512978e-04
2.204895019531250000e+05 7.691727557401765352e-04
2.212524414062500000e+05 7.737589793199144833e-04
2.220153808593750000e+05 7.783514169758235955e-04
2.227783203125000000e+05 7.829499880755889192e-04
2.235412597656250000e+05 7.875546121500144776e-04
2.243041992187500000e+05 7.921652088999682354e-04
2.250671386718750000e+05 7.967816982033940672e-04
2.258300781250000000e+05 8.014040001223549526e-04
2.265930175781250000e+05 8.060320349101494615e-04
2.273559570312500000e+05 8.106657230184835354e-04
2.281188964843750000e+05 8.153049851046850934e-04
2.288818359375000000e+05 8.199497420389848835e-04
2.296447753906250000e+05 8.245999149118475331e-04
2.304077148437500000e+05 8.292554250413645056e-04
2.311706542968750000e+05 8.339161939806970410e-04
2.319335937500000000e+05 8.385821435255723291e-04
2.326965332031250000e+05 8.432531957218440850e-04
2.334594726562500000e+05 8.479292728731001793e-04
2.342224121093750000e+05 8.526102975483354279e-04
2.349853515625000000e+05 8.572961925896624381e-04
2.357482910156250000e+05 8.619868811201174307e-04
2.365112304687500000e+05 8.666822865514556534e-04
2.372741699218750000e+05 8.713823325920848134e-04
2.380371093750000000e+05 8.760869432549866923e-04
2.388000488281250000e+05 8.807960428657292916e-04
2.395629882812500000e+05 8.855095560705282011e-04
2.403259277343750000e+05 8.902274078443594670e-04
2.410888671875000000e+05 8.949495234991374035e-04
2.418518066406250000e+05 8.996758286919383750e-04
2.426147460937500000e+05 9.044062494332955927e-04
2.433776855468750000e+05 9.091407120955299079e-04
2.441406250000000000e+05 9.138791434211556309e-04
2.449035644531250000e+05 9.186214705313382840e-04
2.456665039062500000e+05 9.233676209343984328e-04
2.464294433593750000e+05 9.281175225343870749e-04
2.471923828125000000e+05 9.328711036396973490e-04
2.479553222656250000e+05 9.376282929717739316e-04
2.487182617187500000e+05 9.423890196738157103e-04
2.494812011718750000e+05 9.471532133195927333e-04
2.502441406250000000e+05 9.519208039222884195e-04
2.510070800781250000e+05 9.566917219434153876e-04
2.517700195312500000e+05 9.614658983017709652e-04
2.525329589843750000e+05 9.662432643824517883e-04
2.532958984375000000e+05 9.710237520459489560e-04
2.540588378906250000e+05 9.758072936372614008e-04
2.548217773437500000e+05 9.805938219950992470e-04
2.555847167968750000e+05 9.853832704611218633e-04
2.563476562500000000e+05 9.901755728892477990e-04
2.571105957031250000e+05 9.949706636550035340e-04
2.578735351562500000e+05 9.997684776649462795e-04
2.586364746093750000e+05 1.004568950366125377e-03
2.593994140625000000e+05 1.009372017755624795e-03
2.601623535156250000e+05 1.014177616390135334e-03
2.609252929687500000e+05 1.018985683395588629e-03
2.616882324218750000e+05 1.023796156476869650e-03
2.624511718750000000e+05 1.028608973927557391e-03
2.632141113281250000e+05 1.033424074639724324e-03
2.639770507812500000e+05 1.038241398113814561e-03
2.647399902343750000e+05 1.043060884468564311e-03
2.655029296875000000e+05 1.047882474450956150e-03
2.662658691406250000e+05 1.052706109446258738e-03
2.670288085937500000e+05 1.057531731488124856e-03
2.677917480468750000e+05 1.062359283268718077e-03
2.685546875000000000e+05 1.067188708148914672e-03
2.693176269531250000e+05 1.072019950168552355e-03
2.700805664062500000e+05 1.076852954056732809e-03
2.708435058593750000e+05 1.081687665242194027e-03
2.716064453125000000e+05 1.086524029863718223e-03
2.723693847656250000e+05 1.091361994780614547e-03
2.731323242187500000e+05 1.096201507583214165e-03
2.738952636718750000e+05 1.101042516603497603e-03
2.746582031250000000e+05 1.105884970925692613e-03
2.754211425781250000e+05 1.110728820396975894e-03
2.761840820312500000e+05 1.115574015638213850e-03
2.769470214843750000e+05 1.120420508054775994e-03
2.777099609375000000e+05 1.125268249847353975e-03
2.784729003906250000e+05 1.130117194022898586e-03
2.792358398437500000e+05 1.134967294405558273e-03
2.799987792968750000e+05 1.139818505647702436e-03
2.807617187500000000e+05 1.144670783240983331e-03
2.815246582031250000e+05 1.149524083527450440e-03
2.822875976562500000e+05 1.154378363710726425e-03
2.830505371093750000e+05 1.159233581867239685e-03
2.838134765625000000e+05 1.164089696957475986e-03
2.845764160156250000e+05 1.168946668837346319e-03
2.853393554687500000e+05 1.173804458269526356e-03
2.861022949218750000e+05 1.178663026934929263e-03
2.868652343750000000e+05 1.183522337444165278e-03
2.876281738281250000e+05 1.188382353349081962e-03
2.883911132812500000e+05 1.193243039154383159e-03
2.891540527343750000e+05 1.198104360329214999e-03
2.899169921875000000e+05 1.202966283318909757e-03
2.906799316406250000e+05 1.207828775556702827e-03
2.914428710937500000e+05 1.212691805475532743e-03
2.922058105468750000e+05 1.217555342519875900e-03
2.929687500000000000e+05 1.222419357157651740e-03
2.937316894531250000e+05 1.227283820892173917e-03
2.944946289062500000e+05 1.232148706274122053e-03
2.952575683593750000e+05 1.237013986913599586e-03
2.960205078125000000e+05 1.241879637492224577e-03
2.967834472656250000e+05 1.246745633775284048e-03
2.975463867187500000e+05 1.251611952623889841e-03
2.983093261718750000e+05 1.256478572007269784e-03
2.990722656250000000e+05 1.261345471015007901e-03
2.998352050781250000e+05 1.266212629869410385e-03
3.005981445312500000e+05 1.271080029937883722e-03
3.013610839843750000e+05 1.275947653745357043e-03
3.021240234375000000e+05 1.280815484986771698e-03
3.028869628906250000e+05 1.285683508539606180e-03
3.036499023437500000e+05 1.290551710476439641e-03
3.044128417968750000e+05 1.295420078077594338e-03
3.051757812500000000e+05 1.300288599843770496e-03
3.059387207031250000e+05 1.305157265508784161e-03
3.067016601562500000e+05 1.310026066052313518e-03
3.074645996093750000e+05 1.314894993712703098e-03
3.082275390625000000e+05 1.319764041999808976e-03
3.089904785156250000e+05 1.324633205707906628e-03
3.097534179687500000e+05 1.329502480928597928e-03
3.105163574218750000e+05 1.334371865063827206e-03
3.112792968750000000e+05 1.339241356838887127e-03
3.120422363281250000e+05 1.344110956315478769e-03
3.128051757812500000e+05 1.348980664904854323e-03
3.135681152343750000e+05 1.353850485380941795e-03
3.143310546875000000e+05 1.358720421893557309e-03
3.150939941406250000e+05 1.363590479981637796e-03
3.158569335937500000e+05 1.368460666586527024e-03
3.166198730468750000e+05 1.373330990065296103e-03
3.173828125000000000e+05 1.378201460204113438e-03
3.181457519531250000e+05 1.383072088231639390e-03
3.189086914062500000e+05 1.387942886832477110e-03
3.196716308593750000e+05 1.392813870160652858e-03
3.204345703125000000e+05 1.397685053853161153e-03
3.211975097656250000e+05 1.402556455043492368e-03
3.219604492187500000e+05 1.407428092375265487e-03
3.227233886718750000e+05 1.412299986015864550e-03
3.234863281250000000e+05 1.417172157670118244e-03
3.242492675781250000e+05 1.422044630594005094e-03
3.250122070312500000e+05 1.426917429608419137e-03
3.257751464843750000e+05 1.431790581112970303e-03
3.265380859375000000e+05 1.436664113099796495e-03
3.273010253906250000e+05 1.441538055167440515e-03
3.280639648437500000e+05 1.446412438534745194e-03
3.288269042968750000e+05 1.451287296054791899e-03
3.295898437500000000e+05 1.456162662228876982e-03
3.303527832031250000e+05 1.461038573220508176e-03
3.311157226562500000e+05 1.465915066869443719e-03
3.318786621093750000e+05 1.470792182705779822e-03
3.326416015625000000e+05 1.475669961964044862e-03
3.334045410156250000e+05 1.480548447597350610e-03
3.341674804687500000e+05 1.485427684291541718e-03
3.349304199218750000e+05 1.490307718479431942e-03
3.356933593750000000e+05 1.495188598355026927e-03
3.364562988281250000e+05 1.500070373887760862e-03
3.372192382812500000e+05 1.504953096836850234e-03
3.379821777343750000e+05 1.509836820765584047e-03
3.387451171875000000e+05 1.514721601055685814e-03
3.395080566406250000e+05 1.519607494921699402e-03
3.402709960937500000e+05 1.524494561425418677e-03
3.410339355468750000e+05 1.529382861490316938e-03
3.417968750000000000e+05 1.534272457916029467e-03
3.425598144531250000e+05 1.539163415392831753e-03
3.433227539062500000e+05 1.544055800516186232e-03
3.440856933593750000e+05 1.548949681801285554e-03
3.448486328125000000e+05 1.553845129697637708e-03
3.456115722656250000e+05 1.558742216603656349e-03
3.463745117187500000e+05 1.563641016881285595e-03
3.471374511718750000e+05 1.568541606870682515e-03
3.479003906250000000e+05 1.573444064904859713e-03
3.486633300781250000e+05 1.578348471324399031e-03
3.494262695312500000e+05 1.583254908492176104e-03
3.501892089843750000e+05 1.588163460808091629e-03
3.509521484375000000e+05 1.593074214723856413e-03
3.517150878906250000e+05 1.597987258757768182e-03
3.524780273437500000e+05 1.602902683509512677e-03
3.532409667968750000e+05 1.607820581675010498e-03
3.540039062500000000e+05 1.612741048061243571e-03
3.547668457031250000e+05 1.617664179601144715e-03
3.555297851562500000e+05 1.622590075368456628e-03
3.562927246093750000e+05 1.627518836592669813e-03
3.570556640625000000e+05 1.632450566673901513e-03
3.578186035156250000e+05 1.637385371197872669e-03
3.585815429687500000e+05 1.642323357950829137e-03
3.593444824218750000e+05 1.647264636934544883e-03
3.601074218750000000e+05 1.652209320381272696e-03
3.608703613281250000e+05 1.657157522768760386e-03
3.616333007812500000e+05 1.662109360835277829e-03
3.623962402343750000e+05 1.667064953594614299e-03
3.631591796875000000e+05 1.672024422351137173e-03
3.639221191406250000e+05 1.676987890714842170e-03
3.646850585937500000e+05 1.681955484616409671e-03
3.654479980468750000e+05 1.686927332322288786e-03
3.662109375000000000e+05 1.691903564449774274e-03
3.669738769531250000e+05 1.696884313982105789e-03
3.677368164062500000e+05 1.701869716283568867e-03
3.684997558593750000e+05 1.706859909114612824e-03
3.692626953125000000e+05 1.711855032646969303e-03
3.700256347656250000e+05 1.716855229478776897e-03
3.707885742187500000e+05 1.721860644649710536e-03
3.715515136718750000e+05 1.726871425656149482e-03
3.723144531250000000e+05 1.731887722466300423e-03
3.730773925781250000e+05 1.736909687535337496e-03
3.738403320312500000e+05 1.741937475820592171e-03
3.746032714843750000e+05 1.746971244796696960e-03
3.753662109375000000e+05 1.752011154470741686e-03
3.761291503906250000e+05 1.757057367397433676e-03
3.768920898437500000e+05 1.762110048694291112e-03
3.776550292968750000e+05 1.767169366056788472e-03
3.784179687500000000e+05 1.772235489773526032e-03
3.791809082031250000e+05 1.777308592741406968e-03
3.799438476562500000e+05 1.782388850480792330e-03
3.807067871093750000e+05 1.787476441150692664e-03
3.814697265625000000e+05 1.792571545563878760e-03
3.822326660156250000e+05 1.797674347202121627e-03
3.829956054687500000e+05 1.802785032231254449e-03
3.837585449218750000e+05 1.807903789516411260e-03
3.845214843750000000e+05 1.813030810637118392e-03
3.852844238281250000e+05 1.818166289902460727e-03
3.860473632812500000e+05 1.823310424366213038e-03
3.868103027343750000e+05 1.828463413841969381e-03
3.875732421875000000e+05 1.833625460918261426e-03
3.883361816406250000e+05 1.838796770973670719e-03
3.890991210937500000e+05 1.843977552191942027e-03
3.898620605468750000e+05 1.849168015577053311e-03
3.906250000000000000e+05 1.854368374968343603e-03
3.913879394531250000e+05 1.859578847055532022e-03
3.921508789062500000e+05 1.864799651393822012e-03
3.929138183593750000e+05 1.870031010418921665e-03
3.936767578125000000e+05 1.875273149462093310e-03
3.944396972656250000e+05 1.880526296765168632e-03
3.952026367187500000e+05 1.885790683495554895e-03
3.959655761718750000e+05 1.891066543761229027e-03
3.967285156250000000e+05 1.896354114625715438e-03
3.974914550781250000e+05 1.901653636123025676e-03
3.982543945312500000e+05 1.906965351272617596e-03
3.990173339843750000e+05 1.912289506094319406e-03
3.997802734375000000e+05 1.917626349623208172e-03
4.005432128906250000e+05 1.922976133924522582e-03
4.013061523437500000e+05 1.928339114108497876e-03
4.020690917968750000e+05 1.933715548345232198e-03
4.028320312500000000e+05 1.939105697879493556e-03
4.035949707031250000e+05 1.944509827045503778e-03
4.043579101562500000e+05 1.949928203281737008e-03
4.051208496093750000e+05 1.955361097145650977e-03
4.058837890625000000e+05 1.960808782328415240e-03
4.066467285156250000e+05 1.966271535669614906e-03
4.074096679687500000e+05 1.971749637171897346e-03
4.081726074218750000e+05 1.977243370015663131e-03
4.089355468750000000e+05 1.982753020573630766e-03
4.096984863281250000e+05 1.988278878425452610e-03
4.104614257812500000e+05 1.993821236372273972e-03
4.112243652343750000e+05 1.999380390451251013e-03
4.119873046875000000e+05 2.004956639950039587e-03
4.127502441406250000e+05 2.010550287421278455e-03
4.135131835937500000e+05 2.016161638697008297e-03
4.142761230468750000e+05 2.021791002903075129e-03
4.150390625000000000e+05 2.027438692473498578e-03
4.158020019531250000e+05 2.033105023164779018e-03
4.165649414062500000e+05 2.038790314070213806e-03
4.173278808593750000e+05 2.044494887634152810e-03
4.180908203125000000e+05 2.050219069666207525e-03
4.188537597656250000e+05 2.055963189355432871e-03
4.196166992187500000e+05 2.061727579284476902e-03
4.203796386718750000e+05 2.067512575443678901e-03
4.211425781250000000e+05 2.073318517245129750e-03
4.219055175781250000e+05 2.079145747536698900e-03
4.226684570312500000e+05 2.084994612616006271e-03
4.234313964843750000e+05 2.090865462244365959e-03
4.241943359375000000e+05 2.096758649660668359e-03
4.249572753906250000e+05 2.102674531595227596e-03
4.257202148437500000e+05 2.108613468283605102e-03
4.264831542968750000e+05 2.114575823480333017e-03
4.272460937500000000e+05 2.120561964472657962e-03
4.280090332031250000e+05 2.126572262094166433e-03
4.287719726562500000e+05 2.132607090738425793e-03
4.295349121093750000e+05 2.138666828372545476e-03
4.302978515625000000e+05 2.144751856550676170e-03
4.310607910156250000e+05 2.150862560427482979e-03
4.318237304687500000e+05 2.156999328771541831e-03
4.325866699218750000e+05 2.163162553978736306e-03
4.333496093750000000e+05 2.169352632085518300e-03
4.341125488281250000e+05 2.175569962782169121e-03
4.348754882812500000e+05 2.181814949426022412e-03
4.356384277343750000e+05 2.188087999054577799e-03
4.364013671875000000e+05 2.194389522398580272e-03
4.371643066406250000e+05 2.200719933895068335e-03
4.379272460937500000e+05 2.207079651700328063e-03
4.386901855468750000e+05 2.213469097702798136e-03
4.394531250000000000e+05 2.219888697535927612e-03
4.402160644531250000e+05 2.226338880590957806e-03
4.409790039062500000e+05 2.232820080029642145e-03
4.417419433593750000e+05 2.239332732796932204e-03
4.425048828125000000e+05 2.245877279633544041e-03
4.432678222656250000e+05 2.252454165088534077e-03
4.440307617187500000e+05 2.259063837531719715e-03
4.447937011718750000e+05 2.265706749166145929e-03
4.455566406250000000e+05 2.272383356040371012e-03
4.463195800781250000e+05 2.279094118060766630e-03
4.470825195312500000e+05 2.285839499003714664e-03
4.478454589843750000e+05 2.292619966527740735e-03
4.486083984375000000e+05 2.299435992185572698e-03
4.493713378906250000e+05 2.306288051436142326e-03
4.501342773437500000e+05 2.313176623656505899e-03
4.508972167968750000e+05 2.320102192153695401e-03
4.516601562500000000e+05 2.327065244176483409e-03
4.524230957031250000e+05 2.334066270927101592e-03
4.531860351562500000e+05 2.341105767572855545e-03
4.539489746093750000e+05 2.348184233257681955e-03
4.547119140625000000e+05 2.355302171113619024e-03
4.554748535156250000e+05 2.362460088272220083e-03
4.562377929687500000e+05 2.369658495875835800e-03
4.570007324218750000e+05 2.376897909088900723e-03
4.577636718750000000e+05 2.384178847109071943e-03
4.585266113281250000e+05 2.391501833178286650e-03
4.592895507812500000e+05 2.398867394593804953e-03
4.600524902343750000e+05 2.406276062719089632e-03
4.608154296875000000e+05 2.413728372994654661e-03
4.615783691406250000e+05 2.421224864948797514e-03
4.623413085937500000e+05 2.428766082208298500e-03
4.631042480468750000e+05 2.436352572508948804e-03
4.638671875000000000e+05 2.443984887706094136e-03
4.646301269531250000e+05 2.451663583784979752e-03
4.653930664062500000e+05 2.459389220871117162e-03
4.661560058593750000e+05 2.467162363240477368e-03
4.669189453125000000e+05 2.474983579329655473e-03
4.676818847656250000e+05 2.482853441745880903e-03
4.684448242187500000e+05 2.490772527276998143e-03
4.692077636718750000e+05 2.498741416901319526e-03
4.699707031250000000e+05 2.506760695797400403e-03
4.707336425781250000e+05 2.514830953353691147e-03
4.714965820312500000e+05 2.522952783178134071e-03
4.722595214843750000e+05 2.531126783107661045e-03
4.730224609375000000e+05 2.539353555217544519e-03
4.737854003906250000e+05 2.547633705830713424e-03
4.745483398437500000e+05 2.555967845526936361e-03
4.753112792968750000e+05 2.564356589151904620e-03
4.760742187500000000e+05 2.572800555826257503e-03
4.768371582031250000e+05 2.581300368954412942e-03
4.776000976562500000e+05 2.589856656233428898e-03
4.783630371093750000e+05 2.598470049661640979e-03
4.791259765625000000e+05 2.607141185547259734e-03
4.798889160156250000e+05 2.615870704516868196e-03
4.806518554687500000e+05 2.624659251523756356e-03
4.814147949218750000e+05 2.633507475856255650e-03
4.821777343750000000e+05 2.642416031145833604e-03
4.829406738281250000e+05 2.651385575375196733e-03
4.837036132812500000e+05 2.660416770886225163e-03
4.844665527343750000e+05 2.669510284387804910e-03
4.852294921875000000e+05 2.678666786963566481e-03
4.859924316406250000e+05 2.687886954079505945e-03
4.867553710937500000e+05 2.697171465591485882e-03
4.875183105468750000e+05 2.706521005752637876e-03
4.882812500000000000e+05 2.715936263220635784e-03
4.890441894531250000e+05 2.725417931064879219e-03
4.898071289062500000e+05 2.734966706773541735e-03
4.905700683593750000e+05 2.744583292260504518e-03
4.913330078125000000e+05 2.754268393872191627e-03
4.920959472656250000e+05 2.764022722394267328e-03
4.928588867187500000e+05 2.773846993058223277e-03
4.936218261718750000e+05 2.783741925547867247e-03
4.943847656250000000e+05 2.793708244005660077e-03
4.951477050781250000e+05 2.803746677038924245e-03
4.959106445312500000e+05 2.813857957726018186e-03
4.966735839843750000e+05 2.824042823622253430e-03
4.974365234375000000e+05 2.834302016765813479e-03
4.981994628906250000e+05 2.844636283683465820e-03
4.989624023437500000e+05 2.855046375396188066e-03
4.997253417968750000e+05 2.865533047424686976e-03
5.004882812500000000e+05 2.876097059794724929e-03
5.012512207031250000e+05 2.886739177042400850e-03
5.020141601562500000e+05 2.897460168219243796e-03
5.027770996093750000e+05 2.908260806897205487e-03
5.035400390625000000e+05 2.919141871173531848e-03
5.043029785156250000e+05 2.930104143675481450e-03
5.050659179687500000e+05 2.941148411564909089e-03
5.058288574218750000e+05 2.952275466542787340e-03
5.065917968750000000e+05 2.963486104853479616e-03
5.073547363281250000e+05 2.974781127288986769e-03
5.081176757812500000e+05 2.986161339193028896e-03
5.088806152343750000e+05 2.997627550464930252e-03
5.096435546875000000e+05 3.009180575563487683e-03
5.104064941406250000e+05 3.020821233510588826e-03
5.111694335937500000e+05 3.032550347894775230e-03
5.119323730468750000e+05 3.044368746874612057e-03
5.126953125000000000e+05 3.056277263181990996e-03
5.134582519531250000e+05 3.068276734125192917e-03
5.142211914062500000e+05 3.080368001591911927e-03
5.149841308593750000e+05 3.092551912052082970e-03
5.157470703125000000e+05 3.104829316560571949e-03
5.165100097656250000e+05 3.117201070759760897e-03
5.172729492187500000e+05 3.129668034881932792e-03
5.180358886718750000e+05 3.142231073751588707e-03
5.187988281250000000e+05 3.154891056787536424e-03
5.195617675781250000e+05 3.167648858004918754e-03
5.203247070312500000e+05 3.180505356017021123e-03
5.210876464843750000e+05 3.193461434037000654e-03
5.218505859375000000e+05 3.206517979879420534e-03
5.226135253906250000e+05 3.219675885961652533e-03
5.233764648437500000e+05 3.232936049305165475e-03
5.241394042968750000e+05 3.246299371536586452e-03
5.249023437500000000e+05 3.259766758888724743e-03
5.256652832031250000e+05 3.273339122201321654e-03
5.264282226562500000e+05 3.287017376921736161e-03
5.271911621093750000e+05 3.300802443105492218e-03
5.279541015625000000e+05 3.314695245416583204e-03
5.287170410156250000e+05 3.328696713127713910e-03
5.294799804687500000e+05 3.342807780120326568e-03
5.302429199218750000e+05 3.357029384884551836e-03
5.310058593750000000e+05 3.371362470518915206e-03
5.317687988281250000e+05 3.385807984729928902e-03
5.325317382812500000e+05 3.400366879831554119e-03
5.332946777343750000e+05 3.415040112744474610e-03
5.340576171875000000e+05 3.429828644995211971e-03
5.348205566406250000e+05 3.444733442715103896e-03
5.355834960937500000e+05 3.459755476639105477e-03
5.363464355468750000e+05 3.474895722104453903e-03
5.371093750000000000e+05 3.490155159049166192e-03
5.378723144531250000e+05 3.505534772010325279e-03
5.386352539062500000e+05 3.521035550122315807e-03
5.393981933593750000e+05 3.536658487114808375e-03
5.401611328125000000e+05 3.552404581310604579e-03
5.409240722656250000e+05 3.568274835623328530e-03
5.416870117187500000e+05 3.584270257554948800e-03
5.424499511718750000e+05 3.600391859193170698e-03
5.432128906250000000e+05 3.616640657208594796e-03
5.439758300781250000e+05 3.633017672851773967e-03
5.447387695312500000e+05 3.649523931950077009e-03
5.455017089843750000e+05 3.666160464904399171e-03
5.462646484375000000e+05 3.682928306685680133e-03
5.470275878906250000e+05 3.699828496831313561e-03
5.477905273437500000e+05 3.716862079441308597e-03
5.485534667968750000e+05 3.734030103174355939e-03
5.493164062500000000e+05 3.751333621243678387e-03
5.500793457031250000e+05 3.768773691412743900e-03
5.508422851562500000e+05 3.786351375990783946e-03
5.516052246093750000e+05 3.804067741828168290e-03
5.523681640625000000e+05 3.821923860311585066e-03
5.531311035156250000e+05 3.839920807359060387e-03
5.538940429687500000e+05 3.858059663414802748e-03
5.546569824218750000e+05 3.876341513443882190e-03
5.554199218750000000e+05 3.894767446926736872e-03
5.561828613281250000e+05 3.913338557853505290e-03
5.569458007812500000e+05 3.932055944718188499e-03
5.577087402343750000e+05 3.950920710512593331e-03
5.584716796875000000e+05 3.969933962720206648e-03
5.592346191406250000e+05 3.989096813309774697e-03
5.599975585937500000e+05 4.008410378728800502e-03
5.607604980468750000e+05 4.027875779896789715e-03
5.615234375000000000e+05 4.047494142198387185e-03
5.622863769531250000e+05 4.067266595476306222e-03
5.630493164062500000e+05 4.087194274024050569e-03
5.638122558593750000e+05 4.107278316578538355e-03
5.645751953125000000e+05 4.127519866312464106e-03
5.653381347656250000e+05 4.147920070826521116e-03
5.661010742187500000e+05 4.168480082141459882e-03
5.668640136718750000e+05 4.189201056689931431e-03
5.676269531250000000e+05 4.210084155308191009e-03
5.683898925781250000e+05 4.231130543227561505e-03
5.691528320312500000e+05 4.252341390065800600e-03
5.699157714843750000e+05 4.273717869818197297e-03
5.706787109375000000e+05 4.295261160848601670e-03
5.714416503906250000e+05 4.316972445880081638e-03
5.722045898437500000e+05 4.338852911985654343e-03
5.729675292968750000e+05 4.360903750578596846e-03
5.737304687500000000e+05 4.383126157402748163e-03
5.744934082031250000e+05 4.405521332522491229e-03
5.752563476562500000e+05 4.428090480312658547e-03
5.760192871093750000e+05 4.450834809448246145e-03
5.767822265625000000e+05 4.473755532893799666e-03
5.775451660156250000e+05 4.496853867892855981e-03
5.783081054687500000e+05 4.520131035956957179e-03
5.790710449218750000e+05 4.543588262854696656e-03
5.798339843750000000e+05 4.567226778600388774e-03
5.805969238281250000e+05 4.591047817442677793e-03
5.813598632812500000e+05 4.615052617852919564e-03
5.821228027343750000e+05 4.639242422513410562e-03
5.828857421875000000e+05 4.663618478305320281e-03
5.836486816406250000e+05 4.688182036296599346e-03
5.844116210937500000e+05 4.712934351729583179e-03
5.851745605468750000e+05 4.737876684008417855e-03
5.859375000000000000e+05 4.763010296686387944e-03
5.867004394531250000e+05 4.788336457452914766e-03
5.874633789062500000e+05 4.813856438120495650e-03
5.882263183593750000e+05 4.839571514611398610e-03
5.889892578125000000e+05 4.865482966944151451e-03
5.897521972656250000e+05 4.891592079219880818e-03
5.905151367187500000e+05 4.917900139608401451e-03
5.912780761718750000e+05 4.944408440334251663e-03
5.920410156250000000e+05 4.971118277662340233e-03
5.928039550781250000e+05 4.998030951883577697e-03
5.935668945312500000e+05 5.025147767300231806e-03
5.943298339843750000e+05 5.052470032211095648e-03
5.950927734375000000e+05 5.079999058896508303e-03
5.958557128906250000e+05 5.107736163603142192e-03
5.966186523437500000e+05 5.135682666528597860e-03
5.973815917968750000e+05 5.163839891805873002e-03
5.981445312500000000e+05 5.192209167487541778e-03
5.989074707031250000e+05 5.220791825529824855e-03
5.996704101562500000e+05 5.249589201776420043e-03
6.004333496093750000e+05 5.278602635942189827e-03
6.011962890625000000e+05 5.307833471596569604e-03
6.019592285156250000e+05 5.337283056146922139e-03
6.027221679687500000e+05 5.366952740821514731e-03
6.034851074218750000e+05 5.396843880652523254e-03
6.042480468750000000e+05 5.426957834458659771e-03
6.050109863281250000e+05 5.457295964827680451e-03
6.057739257812500000e+05 5.487859638098726081e-03
6.065368652343750000e+05 5.518650224344436202e-03
6.072998046875000000e+05 5.549669097352868952e-03
6.080627441406250000e+05 5.580917634609256113e-03
6.088256835937500000e+05 5.612397217277523970e-03
6.095886230468750000e+05 5.644109230181672786e-03
6.103515625000000000e+05 5.676055061786942045e-03
6.111145019531250000e+05 5.708236104180725891e-03
6.118774414062500000e+05 5.740653753053398360e-03
6.126403808593750000e+05 5.773309407678919175e-03
6.134033203125000000e+05 5.806204470895169785e-03
6.141662597656250000e+05 5.839340349084146294e-03
6.149291992187500000e+05 5.872718452152031823e-03
6.156921386718750000e+05 5.906340193508962701e-03
6.164550781250000000e+05 5.940206990048641986e-03
6.172180175781250000e+05 5.974320262127820295e-03
6.179809570312500000e+05 6.008681433545478255e-03
6.187438964843750000e+05 6.043291931521879712e-03
6.195068359375000000e+05 6.078153186677467956e-03
6.202697753906250000e+05 6.113266633011465306e-03
6.210327148437500000e+05 6.148633707880407639e-03
6.217956542968750000e+05 6.184255851976344122e-03
6.225585937500000000e+05 6.220134509304993571e-03
6.233215332031250000e+05 6.256271127163593772e-03
6.240844726562500000e+05 6.292667156118608544e-03
6.248474121093750000e+05 6.329324049983254402e-03
6.256103515625000000e+05 6.366243265794819910e-03
6.263732910156250000e+05 6.403426263791759526e-03
6.271362304687500000e+05 6.440874507390650407e-03
6.278991699218750000e+05 6.478589463162963587e-03
6.286621093750000000e+05 6.516572600811555878e-03
6.294250488281250000e+05 6.554825393147094975e-03
6.301879882812500000e+05 6.593349316064200070e-03
6.309509277343750000e+05 6.632145848517418535e-03
6.317138671875000000e+05 6.671216472497038669e-03
6.324768066406250000e+05 6.710562673004681275e-03
6.332397460937500000e+05 6.750185938028689138e-03
6.340026855468750000e+05 6.790087758519402009e-03
6.347656250000000000e+05 6.830269628364156638e-03
6.355285644531250000e+05 6.870733044362105531e-03
6.362915039062500000e+05 6.911479506198915136e-03
6.370544433593750000e+05 6.952510516421231586e-03
6.378173828125000000e+05 6.993827580410913111e-03
6.385803222656250000e+05 7.035432206359187000e-03
6.393432617187500000e+05 7.077325905240451805e-03
6.401062011718750000e+05 7.119510190786128984e-03
6.408691406250000000e+05 7.161986579458047911e-03
6.416320800781250000e+05 7.204756590421886389e-03
6.423950195312500000e+05 7.247821745520287642e-03
6.431579589843750000e+05 7.291183569245802965e-03
6.439208984375000000e+05 7.334843588713724216e-03
6.446838378906250000e+05 7.378803333634604070e-03
6.454467773437500000e+05 7.423064336286767581e-03
6.462097167968750000e+05 7.467628131488418704e-03
6.469726562500000000e+05 7.512496256569805783e-03
6.477355957031250000e+05 7.557670251344922145e-03
6.484985351562500000e+05 7.603151658083331585e-03
6.492614746093750000e+05 7.648942021481541960e-03
6.500244140625000000e+05 7.695042888634376181e-03
6.507873535156250000e+05 7.741455809006052638e-03
6.515502929687500000e+05 7.788182334401125978e-03
6.523132324218750000e+05 7.835224018935283904e-03
6.530761718750000000e+05 7.882582419005848204e-03
6.538391113281250000e+05 7.930259093262231537e-03
6.546020507812500000e+05 7.978255602576131422e-03
6.553649902343750000e+05 8.026573510011531659e-03
6.561279296875000000e+05 8.075214380794589267e-03
6.568908691406250000e+05 8.124179782283275086e-03
6.576538085937500000e+05 8.173471283936898160e-03
6.584167480468750000e+05 8.223090457285392452e-03
6.591796875000000000e+05 8.273038875898489075e-03
6.599426269531250000e+05 8.323318115354595356e-03
6.607055664062500000e+05 8.373929753209665219e-03
6.614685058593750000e+05 8.424875368965753855e-03
6.622314453125000000e+05 8.476156544039468305e-03
6.629943847656250000e+05 8.527774861730163039e-03
6.637573242187500000e+05 8.579731907188126866e-03
6.645202636718750000e+05 8.632029267382355237e-03
6.652832031250000000e+05 8.684668531068385003e-03
6.660461425781250000e+05 8.737651288755785700e-03
6.668090820312500000e+05 8.790979132675551949e-03
6.675720214843750000e+05 8.844653656747358816e-03
6.683349609375000000e+05 8.898676456546539618e-03
6.690979003906250000e+05 8.953049129270964843e-03
6.698608398437500000e+05 9.007773273707777098e-03
6.706237792968750000e+05 9.062850490199841555e-03
6.713867187500000000e+05 9.118282380612257113e-03
6.721496582031250000e+05 9.174070548298317654e-03
6.729125976562500000e+05 9.230216598065705755e-03
6.736755371093750000e+05 9.286722136142304754e-03
6.744384765625000000e+05 9.343588770141880717e-03
6.752014160156250000e+05 9.400818109029554503e-03
6.759643554687500000e+05 9.458411763087218316e-03
6.767272949218750000e+05 9.516371343878718067e-03
6.774902343750000000e+05 9.574698464214841456e-03
6.782531738281250000e+05 9.633394738118215839e-03
6.790161132812500000e+05 9.692461780787997930e-03
6.797790527343750000e+05 9.751901208564402179e-03
6.805419921875000000e+05 9.811714638893081694e-03
6.813049316406250000e+05 9.871903690289337424e-03
6.820678710937500000e+05 9.932469982302212855e-03
6.828308105468750000e+05 9.993415135478319819e-03
6.835937500000000000e+05 1.005474077132565737e-02
6.843566894531250000e+05 1.011644851227712187e-02
6.851196289062500000e+05 1.017853998165397025e-02
6.858825683593750000e+05 1.024101680362908030e-02
6.866455078125000000e+05 1.030388060319006698e-02
6.874084472656250000e+05 1.036713300610223737e-02
6.881713867187500000e+05 1.043077563887136183e-02
6.889343261718750000e+05 1.049481012870642251e-02
6.896972656250000000e+05 1.055923810348198891e-02
6.904602050781250000e+05 1.062406119170064035e-02
6.912231445312500000e+05 1.068928102245517327e-02
6.919860839843750000e+05 1.075489922539059340e-02
6.927490234375000000e+05 1.082091743066607853e-02
6.935119628906250000e+05 1.088733726891670008e-02
6.942749023437500000e+05 1.095416037121500069e-02
6.950378417968750000e+05 1.102138836903249729e-02
6.958007812500000000e+05 1.108902289420100190e-02
6.965637207031250000e+05 1.115706557887372573e-02
6.973266601562500000e+05 1.122551805548638836e-02
6.980895996093750000e+05 1.129438195671804597e-02
6.988525390625000000e+05 1.136365891545182590e-02
6.996154785156250000e+05 1.143335056473562643e-02
7.003784179687500000e+05 1.150345853774238647e-02
7.011413574218750000e+05 1.157398446773063791e-02
7.019042968750000000e+05 1.164492998800451679e-02
7.026672363281250000e+05 1.171629673187389933e-02
7.034301757812500000e+05 1.178808633261426049e-02
7.041931152343750000e+05 1.186030042342650463e-02
7.049560546875000000e+05 1.193294063739656560e-02
7.057189941406250000e+05 1.200600860745495470e-02
7.064819335937500000e+05 1.207950596633610742e-02
7.072448730468750000e+05 1.215343434653764002e-02
7.080078125000000000e+05 1.222779538027945340e-02
7.087707519531250000e+05 1.230259069946278323e-02
7.095336914062500000e+05 1.237782193562897252e-02
7.102966308593750000e+05 1.245349071991825284e-02
7.110595703125000000e+05 1.252959868302837808e-02
7.118225097656250000e+05 1.260614745517304666e-02
7.125854492187500000e+05 1.268313866604028201e-02
7.133483886718750000e+05 1.276057394475069162e-02
7.141113281250000000e+05 1.283845491981559089e-02
7.148742675781250000e+05 1.291678321909492215e-02
7.156372070312500000e+05 1.299556046975522752e-02
7.164001464843750000e+05 1.307478829822735292e-02
7.171630859375000000e+05 1.315446833016406525e-02
7.179260253906250000e+05 1.323460219039763151e-02
7.186889648437500000e+05 1.331519150289719317e-02
7.194519042968750000e+05 1.339623789072606243e-02
7.202148437500000000e+05 1.347774297599894575e-02
7.209777832031250000e+05 1.355970837983892091e-02
7.217407226562500000e+05 1.364213572233447143e-02
7.225036621093750000e+05 1.372502662249637170e-02
7.232666015625000000e+05 1.380838269821430334e-02
7.240295410156250000e+05 1.389220556621361714e-02
7.247924804687500000e+05 1.397649684201177599e-02
7.255554199218750000e+05 1.406125813987483750e-02
7.263183593750000000e+05 1.414649107277375292e-02
7.270812988281250000e+05 1.423219725234057750e-02
7.278442382812500000e+05 1.431837828882461319e-02
7.286071777343750000e+05 1.440503579104839005e-02
7.293701171875000000e+05 1.449217136636362160e-02
7.301330566406250000e+05 1.457978662060705269e-02
7.308959960937500000e+05 1.466788315805607479e-02
7.316589355468750000e+05 1.475646258138447846e-02
7.324218750000000000e+05 1.484552649161798368e-02
7.331848144531250000e+05 1.493507648808960024e-02
7.339477539062500000e+05 1.502511416839503490e-02
7.347106933593750000e+05 1.511564112834799974e-02
7.354736328125000000e+05 1.520665896193528627e-02
7.362365722656250000e+05 1.529816926127198530e-02
7.369995117187500000e+05 1.539017361655636157e-02
7.377624511718750000e+05 1.548267361602488623e-02
7.385253906250000000e+05 1.557567084590697620e-02
7.392883300781250000e+05 1.566916689037984450e-02
7.400512695312500000e+05 1.576316333152308694e-02
7.408142089843750000e+05 1.585766174927332253e-02
7.415771484375000000e+05 1.595266372137874034e-02
7.423400878906250000e+05 1.604817082335344841e-02
7.431030273437500000e+05 1.614418462843193042e-02
7.438659667968750000e+05 1.624070670752330095e-02
7.446289062500000000e+05 1.633773862916552272e-02
7.453918457031250000e+05 1.643528195947953352e-02
7.461547851562500000e+05 1.653333826212338709e-02
7.469177246093750000e+05 1.663190909824619271e-02
7.476806640625000000e+05 1.673099602644211731e-02
7.484436035156250000e+05 1.683060060270420363e-02
7.492065429687500000e+05 1.693072438037823702e-02
7.499694824218750000e+05 1.703136891011647336e-02
7.507324218750000000e+05 1.713253573983130121e-02
7.514953613281250000e+05 1.723422641464895586e-02
7.522583007812500000e+05 1.733644247686295936e-02
7.530212402343750000e+05 1.743918546588775487e-02
7.537841796875000000e+05 1.754245691821211539e-02
7.545471191406250000e+05 1.764625836735250058e-02
7.553100585937500000e+05 1.775059134380655573e-02
7.560729980468750000e+05 1.785545737500619096e-02
7.568359375000000000e+05 1.796085798527105246e-02
7.575988769531250000e+05 1.806679469576157049e-02
7.583618164062500000e+05 1.817326902443219469e-02
7.591247558593750000e+05 1.828028248598444552e-02
7.598876953125000000e+05 1.838783659182005245e-02
7.606506347656250000e+05 1.849593284999394641e-02
7.614135742187500000e+05 1.860457276516713429e-02
7.621765136718750000e+05 1.871375783855986838e-02
7.629394531250000000e+05 1.882348956790438552e-02
7.637023925781250000e+05 1.893376944739773998e-02
7.644653320312500000e+05 1.904459896765483065e-02
7.652282714843750000e+05 1.915597961566101876e-02
7.659912109375000000e+05 1.926791287472497463e-02
7.667541503906250000e+05 1.938040022443142038e-02
7.675170898437500000e+05 1.949344314059381009e-02
7.682800292968750000e+05 1.960704309520700309e-02
7.690429687500000000e+05 1.972120155640006561e-02
7.698059082031250000e+05 1.983591998838866652e-02
7.705688476562500000e+05 1.995119985142780258e-02
7.713317871093750000e+05 2.006704260176453078e-02
7.720947265625000000e+05 2.018344969159027724e-02
7.728576660156250000e+05 2.030042256899361464e-02
7.736206054687500000e+05 2.041796267791261971e-02
7.743835449218750000e+05 2.053607145808756737e-02
7.751464843750000000e+05 2.065475034501330562e-02
7.759094238281250000e+05 2.077400076989182470e-02
7.766723632812500000e+05 2.089382415958476388e-02
7.774353027343750000e+05 2.101422193656581408e-02
7.781982421875000000e+05 2.113519551887323503e-02
7.789611816406250000e+05 2.125674632006237588e-02
7.797241210937500000e+05 2.137887574915806402e-02
7.804870605468750000e+05 2.150158521060713951e-02
7.812500000000000000e+05 2.162487610423082310e-02
7.820129394531250000e+05 2.174874982517734090e-02
7.827758789062500000e+05 2.187320776387419521e-02
7.835388183593750000e+05 2.199825130598082740e-02
7.843017578125000000e+05 2.212388183234102051e-02
7.850646972656250000e+05 2.225010071893530894e-02
7.858276367187500000e+05 2.237690933683366204e-02
7.865905761718750000e+05 2.250430905214784866e-02
7.873535156250000000e+05 2.263230122598401672e-02
7.881164550781250000e+05 2.276088721439524856e-02
7.888793945312500000e+05 2.289006836833407457e-02
7.896423339843750000e+05 2.301984603360507711e-02
7.904052734375000000e+05 2.315022155081750133e-02
7.911682128906250000e+05 2.328119625533788678e-02
7.919311523437500000e+05 2.341277147724259849e-02
7.926940917968750000e+05 2.354494854127069103e-02
7.934570312500000000e+05 2.367772876677635280e-02
7.942199707031250000e+05 2.381111346768191236e-02
7.949829101562500000e+05 2.394510395243030360e-02
7.957458496093750000e+05 2.407970152393808586e-02
7.965087890625000000e+05 2.421490747954814157e-02
7.972717285156250000e+05 2.435072311098255768e-02
7.980346679687500000e+05 2.448714970429546542e-02
7.987976074218750000e+05 2.462418853982611261e-02
7.995605468750000000e+05 2.476184089215163753e-02
8.003234863281250000e+05 2.490010803004029383e-02
8.010864257812500000e+05 2.503899121640433545e-02
8.018493652343750000e+05 2.517849170825316521e-02
8.026123046875000000e+05 2.531861075664658053e-02
8.033752441406250000e+05 2.545934960664782837e-02
8.041381835937500000e+05 2.560070949727695500e-02
8.049011230468750000e+05 2.574269166146404136e-02
8.056640625000000000e+05 2.588529732600272290e-02
8.064270019531250000e+05 2.602852771150333464e-02
8.071899414062500000e+05 2.617238403234660796e-02
8.079528808593750000e+05 2.631686749663711411e-02
8.087158203125000000e+05 2.646197930615688462e-02
8.094787597656250000e+05 2.660772065631905950e-02
8.102416992187500000e+05 2.675409273612154235e-02
8.110046386718750000e+05 2.690109672810095387e-02
8.117675781250000000e+05 2.704873380828632864e-02
8.125305175781250000e+05 2.719700514615313799e-02
8.132934570312500000e+05 2.734591190457724003e-02
8.140563964843750000e+05 2.749545523978899619e-02
8.148193359375000000e+05 2.764563630132739827e-02
8.155822753906250000e+05 2.779645623199428553e-02
8.163452148437500000e+05 2.794791616780873192e-02
8.171081542968750000e+05 2.810001723796123549e-02
8.178710937500000000e+05 2.825276056476852884e-02
8.186340332031250000e+05 2.840614726362781367e-02
8.193969726562500000e+05 2.856017844297147751e-02
8.201599121093750000e+05 2.871485520422201176e-02
8.209228515625000000e+05 2.887017864174662787e-02
8.216857910156250000e+05 2.902614984281227939e-02
8.224487304687500000e+05 2.918276988754055223e-02
8.232116699218750000e+05 2.934003984886296088e-02
8.239746093750000000e+05 2.949796079247600164e-02
8.247375488281250000e+05 2.965653377679645236e-02
8.255004882812500000e+05 2.981575985291689060e-02
8.262634277343750000e+05 2.997564006456102798e-02
8.270263671875000000e+05 3.013617544803950943e-02
8.277893066406250000e+05 3.029736703220548000e-02
8.285522460937500000e+05 3.045921583841043612e-02
8.293151855468750000e+05 3.062172288046028507e-02
8.300781250000000000e+05 3.078488916457118932e-02
8.308410644531250000e+05 3.094871568932586886e-02
8.316040039062500000e+05 3.111320344562982371e-02
8.323669433593750000e+05 3.127835341666777152e-02
8.331298828125000000e+05 3.144416657786006791e-02
8.338928222656250000e+05 3.161064389681946668e-02
8.346557617187500000e+05 3.177778633330768238e-02
8.354187011718750000e+05 3.194559483919252874e-02
8.361816406250000000e+05 3.211407035840471713e-02
8.369445800781250000e+05 3.228321382689505747e-02
8.377075195312500000e+05 3.245302617259172850e-02
8.384704589843750000e+05 3.262350831535772155e-02
8.392333984375000000e+05 3.279466116694825656e-02
8.399963378906250000e+05 3.296648563096849643e-02
8.407592773437500000e+05 3.313898260283144187e-02
8.415222167968750000e+05 3.331215296971568735e-02
8.422851562500000000e+05 3.348599761052377388e-02
8.430480957031250000e+05 3.366051739584004915e-02
8.438110351562500000e+05 3.383571318788936022e-02
8.445739746093750000e+05 3.401158584049541328e-02
8.453369140625000000e+05 3.418813619903953577e-02
8.460998535156250000e+05 3.436536510041926507e-02
8.468627929687500000e+05 3.454327337300766576e-02
8.476257324218750000e+05 3.472186183661216813e-02
8.483886718750000000e+05 3.490113130243392703e-02
8.491516113281250000e+05 3.508108257302724325e-02
8.499145507812500000e+05 3.526171644225925550e-02
8.506774902343750000e+05 3.544303369526954905e-02
8.514404296875000000e+05 3.562503510843011839e-02
8.522033691406250000e+05 3.580772144930548934e-02
8.529663085937500000e+05 3.599109347661294533e-02
8.537292480468750000e+05 3.617515194018287167e-02
8.544921875000000000e+05 3.635989758091950907e-02
8.552551269531250000e+05 3.654533113076147144e-02
8.560180664062500000e+05 3.673145331264289493e-02
8.567810058593750000e+05 3.691826484045436507e-02
8.575439453125000000e+05 3.710576641900438510e-02
8.583068847656250000e+05 3.729395874398059446e-02
8.590698242187500000e+05 3.748284250191166733e-02
8.598327636718750000e+05 3.767241837012894057e-02
8.605957031250000000e+05 3.786268701672856202e-02
8.613586425781250000e+05 3.805364910053351396e-02
8.621215820312500000e+05 3.824530527105616390e-02
8.628845214843750000e+05 3.843765616846079453e-02
8.636474609375000000e+05 3.863070242352625167e-02
8.644104003906250000e+05 3.882444465760901547e-02
8.651733398437500000e+05 3.901888348260640349e-02
8.659362792968750000e+05 3.921401950091964184e-02
8.666992187500000000e+05 3.940985330541788012e-02
8.674621582031250000e+05 3.960638547940138060e-02
8.682250976562500000e+05 3.980361659656587309e-02
8.689880371093750000e+05 4.000154722096659760e-02
8.697509765625000000e+05 4.020017790698258986e-02
8.705139160156250000e+05 4.039950919928129991e-02
8.712768554687500000e+05 4.059954163278335637e-02
8.720397949218750000e+05 4.080027573262757362e-02
8.728027343750000000e+05 4.100171201413611161e-02
8.735656738281250000e+05 4.120385098277990626e-02
8.743286132812500000e+05 4.140669313414424568e-02
8.750915527343750000e+05 4.161023895389475563e-02
8.758544921875000000e+05 4.181448891774323939e-02
8.766174316406250000e+05 4.201944349141422536e-02
8.773803710937500000e+05 4.222510313061125092e-02
8.781433105468750000e+05 4.243146828098363216e-02
8.789062500000000000e+05 4.263853937809362893e-02
8.796691894531250000e+05 4.284631684738333945e-02
8.804321289062500000e+05 4.305480110414223321e-02
8.811950683593750000e+05 4.326399255347500999e-02
8.819580078125000000e+05 4.347389159026909117e-02
8.827209472656250000e+05 4.368449859916294364e-02
8.834838867187500000e+05 4.389581395451454954e-02
8.842468261718750000e+05 4.410783802036975093e-02
8.850097656250000000e+05 4.432057115043128853e-02
8.857727050781250000e+05 4.453401368802767379e-02
8.865356445312500000e+05 4.474816596608274105e-02
8.872985839843750000e+05 4.496302830708491516e-02
8.880615234375000000e+05 4.517860102305746445e-02
8.888244628906250000e+05 4.539488441552799736e-02
8.895874023437500000e+05 4.561187877549916642e-02
8.903503417968750000e+05 4.582958438341910856e-02
8.911132812500000000e+05 4.604800150915224627e-02
8.918762207031250000e+05 4.626713041195041481e-02
8.926391601562500000e+05 4.648697134042402423e-02
8.934020996093750000e+05 4.670752453251386660e-02
8.941650390625000000e+05 4.692879021546279839e-02
8.949279785156250000e+05 4.715076860578781837e-02
8.956909179687500000e+05 4.737345990925262429e-02
8.964538574218750000e+05 4.759686432084005159e-02
8.972167968750000000e+05 4.782098202472494231e-02
8.979797363281250000e+05 4.804581319424763158e-02
8.987426757812500000e+05 4.827135799188693455e-02
8.995056152343750000e+05 4.849761656923420872e-02
9.002685546875000000e+05 4.872458906696706255e-02
9.010314941406250000e+05 4.895227561482390355e-02
9.017944335937500000e+05 4.918067633157820195e-02
9.025573730468750000e+05 4.940979132501339965e-02
9.033203125000000000e+05 4.963962069189800652e-02
9.040832519531250000e+05 4.987016451796095345e-02
9.048461914062500000e+05 5.010142287786719523e-02
9.056091308593750000e+05 5.033339583519375743e-02
9.063720703125000000e+05 5.056608344240583891e-02
9.071350097656250000e+05 5.079948574083331669e-02
9.078979492187500000e+05 5.103360276064767415e-02
9.086608886718750000e+05 5.126843452083887365e-02
9.094238281250000000e+05 5.150398102919287457e-02
9.101867675781250000e+05 5.174024228226928313e-02
9.109497070312500000e+05 5.197721826537927969e-02
9.117126464843750000e+05 5.221490895256394177e-02
9.124755859375000000e+05 5.245331430657259458e-02
9.132385253906250000e+05 5.269243427884193198e-02
9.140014648437500000e+05 5.293226880947503321e-02
9.147644042968750000e+05 5.317281782722071970e-02
9.155273437500000000e+05 5.341408124945363350e-02
9.162902832031250000e+05 5.365605898215385083e-02
9.170532226562500000e+05 5.389875091988760580e-02
9.178161621093750000e+05 5.414215694578781296e-02
9.185791015625000000e+05 5.438627693153516574e-02
9.193420410156250000e+05 5.463111073733921408e-02
9.201049804687500000e+05 5.487665821192014293e-02
9.208679199218750000e+05 5.512291919249071026e-02
9.216308593750000000e+05 5.536989350473835864e-02
9.223937988281250000e+05 5.561758096280788877e-02
9.231567382812500000e+05 5.586598136928419556e-02
9.239196777343750000e+05 5.611509451517560088e-02
9.246826171875000000e+05 5.636492017989718634e-02
9.254455566406250000e+05 5.661545813125483384e-02
9.262084960937500000e+05 5.686670812542919673e-02
9.269714355468750000e+05 5.711866990696025381e-02
9.277343750000000000e+05 5.737134320873211318e-02
9.284973144531250000e+05 5.762472775195798952e-02
9.292602539062500000e+05 5.787882324616604179e-02
9.300231933593750000e+05 5.813362938918469058e-02
9.307861328125000000e+05 5.838914586712905253e-02
9.315490722656250000e+05 5.864537235438726376e-02
9.323120117187500000e+05 5.890230851360730990e-02
9.330749511718750000e+05 5.915995399568407809e-02
9.338378906250000000e+05 5.941830843974679754e-02
9.346008300781250000e+05 5.967737147314697982e-02
9.353637695312500000e+05 5.993714271144642142e-02
9.361267089843750000e+05 6.019762175840573382e-02
9.368896484375000000e+05 6.045880820597294980e-02
9.376525878906250000e+05 6.072070163427302492e-02
9.384155273437500000e+05 6.098330161159692953e-02
9.391784667968750000e+05 6.124660769439192742e-02
9.399414062500000000e+05 6.151061942725139647e-02
9.407043457031250000e+05 6.177533634290554437e-02
9.414672851562500000e+05 6.204075796221212441e-02
9.422302246093750000e+05 6.230688379414802552e-02
9.429931640625000000e+05 6.257371333580026562e-02
9.437561035156250000e+05 6.284124607235860860e-02
9.445190429687500000e+05 6.310948147710708500e-02
9.452819824218750000e+05 6.337841901141745560e-02
9.460449218750000000e+05 6.364805812474162716e-02
9.468078613281250000e+05 6.391839825460500502e-02
9.475708007812500000e+05 6.418943882660052558e-02
9.483337402343750000e+05 6.446117925438253626e-02
9.490966796875000000e+05 6.473361893966118885e-02
9.498596191406250000e+05 6.500675727219730471e-02
9.506225585937500000e+05 6.528059362979746205e-02
9.513854980468750000e+05 6.555512737830940240e-02
9.521484375000000000e+05 6.583035787161826968e-02
9.529113769531250000e+05 6.610628445164230815e-02
9.536743164062500000e+05 6.638290644833001741e-02
9.544372558593750000e+05 6.666022317965669686e-02
9.552001953125000000e+05 6.693823395162196155e-02
9.559631347656250000e+05 6.721693805824748014e-02
9.567260742187500000e+05 6.749633478157486544e-02
9.574890136718750000e+05 6.777642339166436991e-02
9.582519531250000000e+05 6.805720314659366443e-02
9.590148925781250000e+05 6.833867329245660316e-02
9.597778320312500000e+05 6.862083306336347333e-02
9.605407714843750000e+05 6.890368168144045402e-02
9.613037109375000000e+05 6.918721835683001864e-02
9.620666503906250000e+05 6.947144228769169816e-02
9.628295898437500000e+05 6.975635266020317748e-02
9.635925292968750000e+05 7.004194864856143343e-02
9.643554687500000000e+05 7.032822941498520497e-02
9.651184082031250000e+05 7.061519410971632549e-02
9.658813476562500000e+05 7.090284187102303959e-02
9.666442871093750000e+05 7.119117182520275089e-02
9.674072265625000000e+05 7.148018308658507514e-02
9.681701660156250000e+05 7.176987475753593415e-02
9.689331054687500000e+05 7.206024592846156651e-02
9.696960449218750000e+05 7.235129567781291293e-02
9.704589843750000000e+05 7.264302307209069554e-02
9.712219238281250000e+05 7.293542716585042773e-02
9.719848632812500000e+05 7.322850700170831229e-02
9.727478027343750000e+05 7.352226161034716712e-02
9.735107421875000000e+05 7.381669001052290624e-02
9.742736816406250000e+05 7.411179120907136764e-02
9.750366210937500000e+05 7.440756420091536316e-02
9.757995605468750000e+05 7.470400796907249175e-02
9.765625000000000000e+05 7.500112148466307749e-02
9.773254394531250000e+05 7.529890370691851020e-02
9.780883789062500000e+05 7.559735358318989129e-02
9.788513183593750000e+05 7.589647004895772042e-02
9.796142578125000000e+05 7.619625202784065243e-02
9.803771972656250000e+05 7.649669843160626648e-02
9.811401367187500000e+05 7.679780816018069722e-02
9.819030761718750000e+05 7.709958010166008402e-02
9.826660156250000000e+05 7.740201313232122904e-02
9.834289550781250000e+05 7.770510611663318523e-02
9.841918945312500000e+05 7.800885790726945490e-02
9.849548339843750000e+05 7.831326734512010501e-02
9.857177734375000000e+05 7.861833325930442373e-02
9.864807128906250000e+05 7.892405446718449291e-02
9.872436523437500000e+05 7.923042977437824708e-02
9.880065917968750000e+05 7.953745797477353163e-02
9.887695312500000000e+05 7.984513785054268842e-02
9.895324707031250000e+05 8.015346817215696085e-02
9.902954101562500000e+05 8.046244769840177335e-02
9.910583496093750000e+05 8.077207517639241330e-02
9.918212890625000000e+05 8.108234934158965734e-02
9.925842285156250000e+05 8.139326891781646645e-02
9.933471679687500000e+05 8.170483261727440327e-02
9.941101074218750000e+05 8.201703914056110434e-02
9.948730468750000000e+05 8.232988717668753009e-02
9.956359863281250000e+05 8.264337540309625585e-02
9.963989257812500000e+05 8.295750248567937413e-02
9.971618652343750000e+05 8.327226707879774315e-02
9.979248046875000000e+05 8.358766782530009654e-02
9.986877441406250000e+05 8.390370335654223632e-02
9.994506835937500000e+05 8.422037229240733613e-02
1.000213623046875000e+06 8.453767324132641092e-02
1.000976562500000000e+06 8.485560480029889774e-02
1.001739501953125000e+06 8.517416555491391650e-02
1.002502441406250000e+06 8.549335407937193321e-02
1.003265380859375000e+06 8.581316893650689503e-02
1.004028320312500000e+06 8.613360867780833763e-02
1.004791259765625000e+06 8.645467184344464429e-02
1.005554199218750000e+06 8.677635696228580553e-02
1.006317138671875000e+06 8.709866255192755258e-02
1.007080078125000000e+06 8.742158711871510224e-02
1.007843017578125000e+06 8.774512915776776223e-02
1.008605957031250000e+06 8.806928715300366139e-02
1.009368896484375000e+06 8.839405957716539586e-02
1.010131835937500000e+06 8.871944489184525884e-02
1.010894775390625000e+06 8.904544154751155294e-02
1.011657714843750000e+06 8.937204798353537427e-02
1.012420654296875000e+06 8.969926262821693863e-02
1.013183593750000000e+06 9.002708389881355910e-02
1.013946533203125000e+06 9.035551020156698532e-02
1.014709472656250000e+06 9.068453993173150596e-02
1.015472412109375000e+06 9.101417147360288395e-02
1.016235351562500000e+06 9.134440320054701412e-02
1.016998291015625000e+06 9.167523347502942732e-02
1.017761230468750000e+06 9.200666064864486404e-02
1.018524169921875000e+06 9.233868306214799981e-02
1.019287109375000000e+06 9.267129904548339348e-02
1.020050048828125000e+06 9.300450691781696200e-02
1.020812988281250000e+06 9.333830498756726102e-02
1.021575927734375000e+06 9.367269155243719558e-02
1.022338867187500000e+06 9.400766489944666071e-02
1.023101806640625000e+06 9.434322330496462683e-02
1.023864746093750000e+06 9.467936503474280729e-02
1.024627685546875000e+06 9.501608834394829894e-02
1.025390625000000000e+06 9.535339147719863739e-02
1.026153564453125000e+06 9.569127266859479841e-02
1.026916503906250000e+06 9.602973014175712752e-02
1.027679443359375000e+06 9.636876210985921565e-02
1.028442382812500000e+06 9.670836677566450879e-02
1.029205322265625000e+06 9.704854233156147425e-02
1.029968261718750000e+06 9.738928695960016868e-02
1.030731201171875000e+06 9.773059883152913907e-02
1.031494140625000000e+06 9.807247610883235156e-02
1.032257080078125000e+06 9.841491694276674473e-02
1.033020019531250000e+06 9.875791947440014373e-02
1.033782958984375000e+06 9.910148183464986826e-02
1.034545898437500000e+06 9.944560214432128509e-02
1.035308837890625000e+06 9.979027851414673522e-02
1.036071777343750000e+06 1.001355090448256824e-01
1.036834716796875000e+06 1.004812918270642230e-01
1.037597656250000000e+06 1.008276249416155956e-01
1.038360595703125000e+06 1.011745064593210647e-01
1.039123535156250000e+06 1.015219344411507074e-01
1.039886474609375000e+06 1.018699069382457550e-01
1.040649414062500000e+06 1.022184219919596848e-01
1.041412353515625000e+06 1.025674776339014216e-01
1.042175292968750000e+06 1.029170718859773598e-01
1.042938232421875000e+06 1.032672027604352588e-01
1.043701171875000000e+06 1.036178682599073059e-01
1.044464111328125000e+06 1.039690663774544416e-01
1.045227050781250000e+06 1.043207950966104497e-01
1.045989990234375000e+06 1.046730523914270322e-01
1.046752929687500000e+06 1.050258362265188844e-01
1.047515869140625000e+06 1.053791445571091029e-01
1.048278808593750000e+06 1.057329753290753849e-01
1.049041748046875000e+06 1.060873264789964354e-01
1.049804687500000000e+06 1.064421959341984858e-01
1.050567626953125000e+06 1.067975816128026861e-01
1.051330566406250000e+06 1.071534814237724842e-01
1.052093505859375000e+06 1.075098932669616841e-01
1.052856445312500000e+06 1.078668150331626718e-01
1.053619384765625000e+06 1.082242446041555839e-01
1.054382324218750000e+06 1.085821798527566856e-01
1.055145263671875000e+06 1.089406186428684420e-01
1.055908203125000000e+06 1.092995588295293669e-01
1.056671142578125000e+06 1.096589982589640799e-01
1.057434082031250000e+06 1.100189347686341135e-01
1.058197021484375000e+06 1.103793661872891768e-01
1.058959960937500000e+06 1.107402903350181989e-01
1.059722900390625000e+06 1.111017050233016473e-01
1.060485839843750000e+06 1.114636080550632097e-01
1.061248779296875000e+06 1.118259972247228895e-01
1.062011718750000000e+06 1.121888703182498670e-01
1.062774658203125000e+06 1.125522251132156093e-01
1.063537597656250000e+06 1.129160593788478412e-01
1.064300537109375000e+06 1.132803708760850570e-01
1.065063476562500000e+06 1.136451573576301166e-01
1.065826416015625000e+06 1.140104165680060622e-01
1.066589355468750000e+06 1.143761462436107129e-01
1.067352294921875000e+06 1.147423441127728982e-01
1.068115234375000000e+06 1.151090078958079549e-01
1.068878173828125000e+06 1.154761353050744455e-01
1.069641113281250000e+06 1.158437240450308908e-01
1.070404052734375000e+06 1.162117718122926968e-01
1.071166992187500000e+06 1.165802762956900246e-01
1.071929931640625000e+06 1.169492351763252724e-01
1.072692871093750000e+06 1.173186461276318898e-01
1.073455810546875000e+06 1.176885068154323588e-01
1.074218750000000000e+06 1.180588148979975355e-01
1.074981689453125000e+06 1.184295680261059219e-01
1.075744628906250000e+06 1.188007638431036739e-01
1.076507568359375000e+06 1.191723999849640947e-01
1.077270507812500000e+06 1.195444740803487393e-01
1.078033447265625000e+06 1.199169837506675051e-01
1.078796386718750000e+06 1.202899266101405962e-01
1.079559326171875000e+06 1.206633002658594189e-01
1.080322265625000000e+06 1.210371023178487548e-01
1.081085205078125000e+06 1.214113303591289883e-01
1.081848144531250000e+06 1.217859819757786538e-01
1.082611083984375000e+06 1.221610547469972330e-01
1.083374023437500000e+06 1.225365462451688675e-01
1.084136962890625000e+06 1.229124540359256834e-01
1.084899902343750000e+06 1.232887756782117261e-01
1.085662841796875000e+06 1.236655087243475754e-01
1.086425781250000000e+06 1.240426507200950573e-01
1.087188720703125000e+06 1.244201992047220678e-01
1.087951660156250000e+06 1.247981517110677563e-01
1.088714599609375000e+06 1.251765057656090696e-01
1.089477539062500000e+06 1.255552588885259779e-01
1.090240478515625000e+06 1.259344085937685043e-01
1.091003417968750000e+06 1.263139523891228244e-01
1.091766357421875000e+06 1.266938877762791016e-01
1.092529296875000000e+06 1.270742122508982941e-01
1.093292236328125000e+06 1.274549233026802952e-01
1.094055175781250000e+06 1.278360184154320178e-01
1.094818115234375000e+06 1.282174950671354230e-01
1.095581054687500000e+06 1.285993507300169370e-01
1.096343994140625000e+06 1.289815828706157297e-01
1.097106933593750000e+06 1.293641889498538533e-01
1.097869873046875000e+06 1.297471664231057142e-01
1.098632812500000000e+06 1.301305127402678508e-01
1.099395751953125000e+06 1.305142253458297374e-01
1.100158691406250000e+06 1.308983016789444509e-01
1.100921630859375000e+06 1.312827391734991966e-01
1.101684570312500000e+06 1.316675352581872793e-01
1.102447509765625000e+06 1.320526873565796289e-01
1.103210449218750000e+06 1.324381928871960212e-01
1.103973388671875000e+06 1.328240492635787140e-01
1.104736328125000000e+06 1.332102538943637782e-01
1.105499267578125000e+06 1.335968041833547060e-01
1.106262207031250000e+06 1.339836975295954635e-01
1.107025146484375000e+06 1.343709313274438488e-01
1.107788085937500000e+06 1.347585029666453493e-01
1.108551025390625000e+06 1.351464098324075269e-01
1.109313964843750000e+06 1.355346493054741530e-01
1.110076904296875000e+06 1.359232187622000376e-01
1.110839843750000000e+06 1.363121155746260527e-01
1.111602783203125000e+06 1.367013371105542663e-01
1.112365722656250000e+06 1.370908807336237434e-01
1.113128662109375000e+06 1.374807438033864293e-01
1.113891601562500000e+06 1.378709236753831724e-01
1.114654541015625000e+06 1.382614177012205792e-01
1.115417480468750000e+06 1.386522232286469813e-01
1.116180419921875000e+06 1.390433376016304845e-01
1.116943359375000000e+06 1.394347581604355457e-01
1.117706298828125000e+06 1.398264822417007169e-01
1.118469238281250000e+06 1.402185071785167492e-01
1.119232177734375000e+06 1.406108303005046967e-01
1.119995117187500000e+06 1.410034489338939379e-01
1.120758056640625000e+06 1.413963604016013897e-01
1.121520996093750000e+06 1.417895620233102505e-01
1.122283935546875000e+06 1.421830511155494081e-01
1.123046875000000000e+06 1.425768249917725161e-01
1.123809814453125000e+06 1.429708809624380128e-01
1.124572753906250000e+06 1.433652163350895570e-01
1.125335693359375000e+06 1.437598284144352978e-01
1.126098632812500000e+06 1.441547145024297261e-01
1.126861572265625000e+06 1.445498718983531661e-01
1.127624511718750000e+06 1.449452978988938767e-01
1.128387451171875000e+06 1.453409897982289034e-01
1.129150390625000000e+06 1.457369448881052909e-01
1.129913330078125000e+06 1.461331604579226007e-01
1.130676269531250000e+06 1.465296337948144567e-01
1.131439208984375000e+06 1.469263621837310907e-01
1.132202148437500000e+06 1.473233429075215539e-01
1.132965087890625000e+06 1.477205732470169008e-01
1.133728027343750000e+06 1.481180504811128729e-01
1.134490966796875000e+06 1.485157718868532484e-01
1.135253906250000000e+06 1.489137347395132760e-01
1.136016845703125000e+06 1.493119363126834964e-01
1.136779785156250000e+06 1.497103738783535365e-01
1.137542724609375000e+06 1.501090447069960976e-01
1.138305664062500000e+06 1.505079460676518321e-01
1.139068603515625000e+06 1.509070752280133876e-01
1.139831542968750000e+06 1.513064294545106159e-01
1.140594482421875000e+06 1.517060060123953946e-01
1.141357421875000000e+06 1.521058021658269199e-01
1.142120361328125000e+06 1.525058151779571936e-01
1.142883300781250000e+06 1.529060423110163713e-01
1.143646240234375000e+06 1.533064808263992773e-01
1.144409179687500000e+06 1.537071279847511407e-01
1.145172119140625000e+06 1.541079810460533328e-01
1.145935058593750000e+06 1.545090372697108250e-01
1.146697998046875000e+06 1.549102939146380087e-01
1.147460937500000000e+06 1.553117482393464310e-01
1.148223876953125000e+06 1.557133975020307814e-01
1.148986816406250000e+06 1.561152389606570712e-01
1.149749755859375000e+06 1.565172698730494805e-01
1.150512695312500000e+06 1.569194874969783438e-01
1.151275634765625000e+06 1.573218890902475242e-01
1.152038574218750000e+06 1.577244719107831761e-01
1.152801513671875000e+06 1.581272332167207584e-01
1.153564453125000000e+06 1.585301702664946299e-01
1.154327392578125000e+06 1.589332803189254517e-01
1.155090332031250000e+06 1.593365606333094486e-01
1.155853271484375000e+06 1.597400084695073108e-01
1.156616210937500000e+06 1.601436210880327338e-01
1.157379150390625000e+06 1.605473957501422078e-01
1.158142089843750000e+06 1.609513297179237801e-01
1.158905029296875000e+06 1.613554202543867611e-01
1.159667968750000000e+06 1.617596646235517077e-01
1.160430908203125000e+06 1.621640600905393526e-01
1.161193847656250000e+06 1.625686039216615864e-01
1.161956787109375000e+06 1.629732933845107201e-01
1.162719726562500000e+06 1.633781257480499682e-01
1.163482666015625000e+06 1.637830982827042370e-01
1.164245605468750000e+06 1.641882082604501358e-01
1.165008544921875000e+06 1.645934529549065162e-01
1.165771484375000000e+06 1.649988296414258149e-01
1.166534423828125000e+06 1.654043355971847040e-01
1.167297363281250000e+06 1.658099681012746018e-01
1.168060302734375000e+06 1.662157244347940155e-01
1.168823242187500000e+06 1.666216018809383859e-01
1.169586181640625000e+06 1.670275977250929300e-01
1.170349121093750000e+06 1.674337092549231243e-01
1.171112060546875000e+06 1.678399337604666308e-01
1.171875000000000000e+06 1.682462685342251130e-01
1.172637939453125000e+06 1.686527108712563838e-01
1.173400878906250000e+06 1.690592580692658886e-01
1.174163818359375000e+06 1.694659074286987699e-01
1.174926757812500000e+06 1.698726562528325434e-01
1.175689697265625000e+06 1.702795018478689415e-01
1.176452636718750000e+06 1.706864415230262555e-01
1.177215576171875000e+06 1.710934725906321785e-01
1.177978515625000000e+06 1.715005923662157594e-01
1.178741455078125000e+06 1.719077981686007173e-01
1.179504394531250000e+06 1.723150873199973954e-01
1.180267333984375000e+06 1.727224571460963254e-01
1.181030273437500000e+06 1.731299049761604592e-01
1.181793212890625000e+06 1.735374281431187327e-01
1.182556152343750000e+06 1.739450239836582701e-01
1.183319091796875000e+06 1.743526898383183921e-01
1.184082031250000000e+06 1.747604230515830970e-01
1.184844970703125000e+06 1.751682209719745420e-01
1.185607910156250000e+06 1.755760809521461352e-01
1.186370849609375000e+06 1.759840003489763216e-01
1.187133789062500000e+06 1.763919765236613979e-01
1.187896728515625000e+06 1.768000068418097426e-01
1.188659667968750000e+06 1.772080886735341032e-01
1.189422607421875000e+06 1.776162193935461320e-01
1.190185546875000000e+06 1.780243963812500330e-01
1.190948486328125000e+06 1.784326170208354323e-01
1.191711425781250000e+06 1.788408787013713586e-01
1.192474365234375000e+06 1.792491788169004729e-01
1.193237304687500000e+06 1.796575147665316896e-01
1.194000244140625000e+06 1.800658839545352385e-01
1.194763183593750000e+06 1.804742837904353969e-01
1.195526123046875000e+06 1.808827116891048581e-01
1.196289062500000000e+06 1.812911650708582123e-01
1.197052001953125000e+06 1.816996413615458439e-01
1.197814941406250000e+06 1.821081379926484944e-01
1.198577880859375000e+06 1.825166524013697167e-01
1.199340820312500000e+06 1.829251820307311593e-01
1.200103759765625000e+06 1.833337243296655483e-01
1.200866699218750000e+06 1.837422767531108614e-01
1.201629638671875000e+06 1.841508367621041142e-01
1.202392578125000000e+06 1.845594018238753686e-01
1.203155517578125000e+06 1.849679694119416851e-01
1.203918457031250000e+06 1.853765370062004925e-01
1.204681396484375000e+06 1.857851020930239849e-01
1.205444335937500000e+06 1.861936621653525192e-01
1.206207275390625000e+06 1.866022147227886230e-01
1.206970214843750000e+06 1.870107572716906974e-01
1.207733154296875000e+06 1.874192873252669145e-01
1.208496093750000000e+06 1.878278024036689198e-01
1.209259033203125000e+06 1.882363000340850356e-01
1.210021972656250000e+06 1.886447777508344914e-01
1.210784912109375000e+06 1.890532330954609597e-01
1.211547851562500000e+06 1.894616636168258150e-01
1.212310791015625000e+06 1.898700668712018924e-01
1.213073730468750000e+06 1.902784404223669679e-01
1.213836669921875000e+06 1.906867818416971005e-01
1.214599609375000000e+06 1.910950887082600858e-01
1.215362548828125000e+06 1.915033586089086304e-01
1.216125488281250000e+06 1.919115891383737227e-01
1.216888427734375000e+06 1.923197778993577245e-01
1.217651367187500000e+06 1.927279225026278797e-01
1.218414306640625000e+06 1.931360205671084906e-01
1.219177246093750000e+06 1.935440697199751203e-01
1.219940185546875000e+06 1.939520675967461583e-01
1.220703125000000000e+06 1.943600118413768563e-01
1.221466064453125000e+06 1.947679001063512272e-01
1.222229003906250000e+06 1.951757300527750261e-01
1.222991943359375000e+06 1.955834993504683983e-01
1.223754882812500000e+06 1.959912056780582501e-01
1.224517822265625000e+06 1.963988467230704527e-01
1.225280761718750000e+06 1.968064201820222958e-01
1.226043701171875000e+06 1.972139237605148865e-01
1.226806640625000000e+06 1.976213551733247975e-01
1.227569580078125000e+06 1.980287121444961329e-01
1.228332519531250000e+06 1.984359924074328430e-01
1.229095458984375000e+06 1.988431937049897347e-01
1.229858398437500000e+06 1.992503137895644538e-01
1.230621337890625000e+06 1.996573504231890228e-01
1.231384277343750000e+06 2.000643013776214896e-01
1.232147216796875000e+06 2.004711644344365495e-01
1.232910156250000000e+06 2.008779373851166949e-01
1.233673095703125000e+06 2.012846180311441413e-01
1.234436035156250000e+06 2.016912041840902559e-01
1.235198974609375000e+06 2.020976936657077616e-01
1.235961914062500000e+06 2.025040843080198882e-01
1.236724853515625000e+06 2.029103739534119100e-01
1.237487792968750000e+06 2.033165604547205740e-01
1.238250732421875000e+06 2.037226416753250002e-01
1.239013671875000000e+06 2.041286154892358040e-01
1.239776611328125000e+06 2.045344797811857462e-01
1.240539550781250000e+06 2.049402324467183290e-01
1.241302490234375000e+06 2.053458713922786394e-01
1.242065429687500000e+06 2.057513945353012241e-01
1.242828369140625000e+06 2.061567998043000727e-01
1.243591308593750000e+06 2.065620851389576018e-01
1.244354248046875000e+06 2.069672484902126963e-01
1.245117187500000000e+06 2.073722878203503595e-01
1.245880126953125000e+06 2.077772011030892818e-01
1.246643066406250000e+06 2.081819863236701873e-01
1.247406005859375000e+06 2.085866414789441514e-01
1.248168945312500000e+06 2.089911645774603088e-01
1.248931884765625000e+06 2.093955536395533668e-01
1.249694824218750000e+06 2.097998066974309517e-01
1.250457763671875000e+06 2.102039217952614836e-01
1.251220703125000000e+06 2.106078969892602182e-01
1.251983642578125000e+06 2.110117303477768991e-01
1.252746582031250000e+06 2.114154199513815779e-01
1.253509521484375000e+06 2.118189638929518503e-01
1.254272460937500000e+06 2.122223602777582041e-01
1.255035400390625000e+06 2.126256072235506167e-01
1.255798339843750000e+06 2.130287028606437094e-01
1.256561279296875000e+06 2.134316453320024842e-01
1.257324218750000000e+06 2.138344327933275335e-01
1.258087158203125000e+06 2.142370634131401663e-01
1.258850097656250000e+06 2.146395353728669519e-01
1.259613037109375000e+06 2.150418468669243466e-01
1.260375976562500000e+06 2.154439961028028483e-01
1.261138916015625000e+06 2.158459813011510409e-01
1.261901855468750000e+06 2.162478006958597487e-01
1.262664794921875000e+06 2.166494525341451094e-01
1.263427734375000000e+06 2.170509350766317569e-01
1.264190673828125000e+06 2.174522465974361995e-01
1.264953613281250000e+06 2.178533853842491985e-01
1.265716552734375000e+06 2.182543497384184517e-01
1.266479492187500000e+06 2.186551379750307222e-01
1.267242431640625000e+06 2.190557484229939122e-01
1.268005371093750000e+06 2.194561794251179421e-01
1.268768310546875000e+06 2.198564293381972123e-01
1.269531250000000000e+06 2.202564965330909286e-01
1.270294189453125000e+06 2.206563793948038976e-01
1.271057128906250000e+06 2.210560763225675185e-01
1.271820068359375000e+06 2.214555857299192743e-01
1.272583007812500000e+06 2.218549060447830290e-01
1.273345947265625000e+06 2.222540357095487140e-01
1.274108886718750000e+06 2.226529731811514312e-01
1.274871826171875000e+06 2.230517169311505288e-01
1.275634765625000000e+06 2.234502654458080384e-01
1.276397705078125000e+06 2.238486172261672236e-01
1.277160644531250000e+06 2.242467707881307393e-01
1.277923583984375000e+06 2.246447246625379313e-01
1.278686523437500000e+06 2.250424773952431901e-01
1.279449462890625000e+06 2.254400275471915016e-01
1.280212402343750000e+06 2.258373736944964127e-01
1.280975341796875000e+06 2.262345144285161369e-01
1.281738281250000000e+06 2.266314483559297155e-01
1.282501220703125000e+06 2.270281740988120966e-01
1.283264160156250000e+06 2.274246902947103799e-01
1.284027099609375000e+06 2.278209955967184508e-01
1.284790039062500000e+06 2.282170886735518378e-01
1.285552978515625000e+06 2.286129682096218196e-01
1.286315917968750000e+06 2.290086329051096159e-01
1.287078857421875000e+06 2.294040814760402169e-01
1.287841796875000000e+06 2.297993126543553255e-01
1.288604736328125000e+06 2.301943251879862984e-01
1.289367675781250000e+06 2.305891178409270048e-01
1.290130615234375000e+06 2.309836893933054081e-01
1.290893554687500000e+06 2.313780386414564794e-01
1.291656494140625000e+06 2.317721643979923363e-01
1.292419433593750000e+06 2.321660654918738798e-01
1.293182373046875000e+06 2.325597407684821816e-01
1.293945312500000000e+06 2.329531890896873736e-01
1.294708251953125000e+06 2.333464093339196188e-01
1.295471191406250000e+06 2.337394003962380007e-01
1.296234130859375000e+06 2.341321611884004117e-01
1.296997070312500000e+06 2.345246906389312769e-01
1.297760009765625000e+06 2.349169876931909706e-01
1.298522949218750000e+06 2.353090513134425410e-01
1.299285888671875000e+06 2.357008804789202938e-01
1.300048828125000000e+06 2.360924741858962395e-01
1.300811767578125000e+06 2.364838314477471226e-01
1.301574707031250000e+06 2.368749512950208136e-01
1.302337646484375000e+06 2.372658327755018670e-01
1.303100585937500000e+06 2.376564749542765254e-01
1.303863525390625000e+06 2.380468769137993046e-01
1.304626464843750000e+06 2.384370377539557773e-01
1.305389404296875000e+06 2.388269565921279647e-01
1.306152343750000000e+06 2.392166325632575363e-01
1.306915283203125000e+06 2.396060648199094256e-01
1.307678222656250000e+06 2.399952525323341412e-01
1.308441162109375000e+06 2.403841948885310220e-01
1.309204101562500000e+06 2.407728910943097711e-01
1.309967041015625000e+06 2.411613403733514627e-01
1.310729980468750000e+06 2.415495419672710475e-01
1.311492919921875000e+06 2.419374951356761394e-01
1.312255859375000000e+06 2.423251991562288266e-01
1.313018798828125000e+06 2.427126533247050688e-01
1.313781738281250000e+06 2.430998569550527066e-01
1.314544677734375000e+06 2.434868093794518018e-01
1.315307617187500000e+06 2.438735099483724800e-01
1.316070556640625000e+06 2.442599580306326901e-01
1.316833496093750000e+06 2.446461530134552698e-01
1.317596435546875000e+06 2.450320943025254272e-01
1.318359375000000000e+06 2.454177813220471682e-01
1.319122314453125000e+06 2.458032135147990571e-01
1.319885253906250000e+06 2.461883903421892839e-01
1.320648193359375000e+06 2.465733112843118691e-01
1.321411132812500000e+06 2.469579758399999270e-01
1.322174072265625000e+06 2.473423835268800663e-01
1.322937011718750000e+06 2.477265338814264584e-01
1.323699951171875000e+06 2.481104264590134612e-01
1.324462890625000000e+06 2.484940608339680224e-01
1.325225830078125000e+06 2.488774365996216376e-01
1.325988769531250000e+06 2.492605533683624752e-01
1.326751708984375000e+06 2.496434107716857254e-01
1.327514648437500000e+06 2.500260084602446975e-01
1.328277587890625000e+06 2.504083461039005587e-01
1.329040527343750000e+06 2.507904233917713777e-01
1.329803466796875000e+06 2.511722400322825011e-01
1.330566406250000000e+06 2.515537957532128499e-01
1.331329345703125000e+06 2.519350903017449905e-01
1.332092285156250000e+06 2.523161234445107648e-01
1.332855224609375000e+06 2.526968949676403065e-01
1.333618164062500000e+06 2.530774046768060059e-01
1.334381103515625000e+06 2.534576523972697504e-01
1.335144042968750000e+06 2.538376379739282207e-01
1.335906982421875000e+06 2.542173612713568009e-01
1.336669921875000000e+06 2.545968221738548198e-01
1.337432861328125000e+06 2.549760205854885164e-01
1.338195800781250000e+06 2.553549564301340613e-01
1.338958740234375000e+06 2.557336296515211327e-01
1.339721679687500000e+06 2.561120402132738283e-01
1.340484619140625000e+06 2.564901880989526317e-01
1.341247558593750000e+06 2.568680733120950466e-01
1.342010498046875000e+06 2.572456958762568968e-01
1.342773437500000000e+06 2.576230558350509625e-01
1.343536376953125000e+06 2.580001532521863927e-01
1.344299316406250000e+06 2.583769882115085625e-01
1.345062255859375000e+06 2.587535608170354329e-01
1.345825195312500000e+06 2.591298711929970189e-01
1.346588134765625000e+06 2.595059194838705285e-01
1.347351074218750000e+06 2.598817058544177216e-01
1.348114013671875000e+06 2.602572304897213251e-01
1.348876953125000000e+06 2.606324935952187838e-01
1.349639892578125000e+06 2.610074953967378431e-01
1.350402832031250000e+06 2.613822361405314099e-01
1.351165771484375000e+06 2.617567160933091386e-01
1.351928710937500000e+06 2.621309355422720699e-01
1.352691650390625000e+06 2.625048947951444389e-01
1.353454589843750000e+06 2.628785941802045389e-01
1.354217529296875000e+06 2.632520340463174180e-01
1.354980468750000000e+06 2.636252147629647991e-01
1.355743408203125000e+06 2.639981367202740570e-01
1.356506347656250000e+06 2.643708003290493602e-01
1.357269287109375000e+06 2.647432060207988158e-01
1.358032226562500000e+06 2.651153542477642788e-01
1.358795166015625000e+06 2.654872454829468320e-01
1.359558105468750000e+06 2.658588802201358181e-01
1.360321044921875000e+06 2.662302589739338199e-01
1.361083984375000000e+06 2.666013822797828059e-01
1.361846923828125000e+06 2.669722506939895545e-01
1.362609863281250000e+06 2.673428647937490799e-01
1.363372802734375000e+06 2.677132251771706661e-01
1.364135742187500000e+06 2.680833324632983516e-01
1.364898681640625000e+06 2.684531872921359086e-01
1.365661621093750000e+06 2.688227903246674377e-01
1.366424560546875000e+06 2.691921422428795729e-01
1.367187500000000000e+06 2.695612437497818537e-01
1.367950439453125000e+06 2.699300955694267645e-01
1.368713378906250000e+06 2.702986984469298859e-01
1.369476318359375000e+06 2.706670531484875464e-01
1.370239257812500000e+06 2.710351604613968068e-01
1.371002197265625000e+06 2.714030211940713366e-01
1.371765136718750000e+06 2.717706361760592326e-01
1.372528076171875000e+06 2.721380062580600057e-01
1.373291015625000000e+06 2.725051323119386248e-01
1.374053955078125000e+06 2.728720152307419489e-01
1.374816894531250000e+06 2.732386559287122707e-01
1.375579833984375000e+06 2.736050553413023056e-01
1.376342773437500000e+06 2.739712144251861270e-01
1.377105712890625000e+06 2.743371341582742096e-01
1.377868652343750000e+06 2.747028155397231441e-01
1.378631591796875000e+06 2.750682595899479610e-01
1.379394531250000000e+06 2.754334673506321773e-01
1.380157470703125000e+06 2.757984398847376228e-01
1.380920410156250000e+06 2.761631782765142096e-01
1.381683349609375000e+06 2.765276836315073705e-01
1.382446289062500000e+06 2.768919570765667748e-01
1.383209228515625000e+06 2.772559997598535997e-01
1.383972167968750000e+06 2.776198128508461926e-01
1.384735107421875000e+06 2.779833975403470658e-01
1.385498046875000000e+06 2.783467550404871149e-01
1.386260986328125000e+06 2.787098865847306151e-01
1.387023925781250000e+06 2.790727934278796063e-01
1.387786865234375000e+06 2.794354768460758365e-01
1.388549804687500000e+06 2.797979381368043139e-01
1.389312744140625000e+06 2.801601786188948617e-01
1.390075683593750000e+06 2.805221996325230061e-01
1.390838623046875000e+06 2.808840025392110862e-01
1.391601562500000000e+06 2.812455887218276440e-01
1.392364501953125000e+06 2.816069595845859252e-01
1.393127441406250000e+06 2.819681165530444900e-01
1.393890380859375000e+06 2.823290610741017170e-01
1.394653320312500000e+06 2.826897946159961927e-01
1.395416259765625000e+06 2.830503186683013261e-01
1.396179199218750000e+06 2.834106347419205196e-01
1.396942138671875000e+06 2.837707443690840048e-01
1.397705078125000000e+06 2.841306491033423476e-01
1.398468017578125000e+06 2.844903505195593985e-01
1.399230957031250000e+06 2.848498502139061861e-01
1.399993896484375000e+06 2.852091498038524242e-01
1.400756835937500000e+06 2.855682509281597392e-01
1.401519775390625000e+06 2.859271552468698463e-01
1.402282714843750000e+06 2.862858644412974995e-01
1.403045654296875000e+06 2.866443802140186681e-01
1.403808593750000000e+06 2.870027042888584345e-01
1.404571533203125000e+06 2.873608384108815583e-01
1.405334472656250000e+06 2.877187843463770989e-01
1.406097412109375000e+06 2.880765438828477021e-01
1.406860351562500000e+06 2.884341188289929470e-01
1.407623291015625000e+06 2.887915110146976883e-01
1.408386230468750000e+06 2.891487222910139598e-01
1.409149169921875000e+06 2.895057545301464308e-01
1.409912109375000000e+06 2.898626096254349194e-01
1.410675048828125000e+06 2.902192894913370735e-01
1.411437988281250000e+06 2.905757960634109405e-01
1.412200927734375000e+06 2.909321312982939833e-01
1.412963867187500000e+06 2.912882971736859838e-01
1.413726806640625000e+06 2.916442956883271154e-01
1.414489746093750000e+06 2.920001288619767932e-01
1.415252685546875000e+06 2.923557987353933574e-01
1.416015625000000000e+06 2.927113073703101476e-01
1.416778564453125000e+06 2.930666568494125213e-01
1.417541503906250000e+06 2.934218492763149833e-01
1.418304443359375000e+06 2.937768867755358171e-01
1.419067382812500000e+06 2.941317714924714388e-01
1.419830322265625000e+06 2.944865055933710840e-01
1.420593261718750000e+06 2.948410912653098293e-01
1.421356201171875000e+06 2.951955307161614472e-01
1.422119140625000000e+06 2.955498261745692079e-01
1.422882080078125000e+06 2.959039798899181228e-01
1.423645019531250000e+06 2.962579941323050248e-01
1.424407958984375000e+06 2.966118711925078699e-01
1.425170898437500000e+06 2.969656133819555954e-01
1.425933837890625000e+06 2.973192230326950347e-01
1.426696777343750000e+06 2.976727024973599978e-01
1.427459716796875000e+06 2.980260541491363546e-01
1.428222656250000000e+06 2.983792803817301165e-01
1.428985595703125000e+06 2.987323836093312424e-01
1.429748535156250000e+06 2.990853662665788892e-01
1.430511474609375000e+06 2.994382308085254407e-01
1.431274414062500000e+06 2.997909797105998142e-01
1.432037353515625000e+06 3.001436154685695468e-01
1.432800292968750000e+06 3.004961405985028255e-01
1.433563232421875000e+06 3.008485576367297964e-01
1.434326171875000000e+06 3.012008691398023741e-01
1.435089111328125000e+06 3.015530776844543293e-01
1.435852050781250000e+06 3.019051858675600442e-01
1.436614990234375000e+06 3.022571963060927125e-01
1.437377929687500000e+06 3.026091116370819845e-01
1.438140869140625000e+06 3.029609345175700574e-01
1.438903808593750000e+06 3.033126676245687103e-01
1.439666748046875000e+06 3.036643136550138955e-01
1.440429687500000000e+06 3.040158753257202195e-01
1.441192626953125000e+06 3.043673553733356463e-01
1.441955566406250000e+06 3.047187565542939236e-01
1.442718505859375000e+06 3.050700816447668440e-01
1.443481445312500000e+06 3.054213334406163938e-01
1.444244384765625000e+06 3.057725147573462365e-01
1.445007324218750000e+06 3.061236284300506427e-01
1.445770263671875000e+06 3.064746773133653623e-01
1.446533203125000000e+06 3.068256642814151669e-01
1.447296142578125000e+06 3.071765922277635008e-01
1.448059082031250000e+06 3.075274640653582470e-01
1.448822021484375000e+06 3.078782827264799904e-01
1.449584960937500000e+06 3.082290511626866181e-01
1.450347900390625000e+06 3.085797723447587515e-01
1.451110839843750000e+06 3.089304492626455123e-01
1.451873779296875000e+06 3.092810849254066796e-01
1.452636718750000000e+06 3.096316823611568458e-01
1.453399658203125000e+06 3.099822446170071855e-01
1.454162597656250000e+06 3.103327747590076124e-01
1.454925537109375000e+06 3.106832758720876053e-01
1.455688476562500000e+06 3.110337510599954780e-01
1.456451416015625000e+06 3.113842034452396490e-01
1.457214355468750000e+06 3.117346361690254142e-01
1.457977294921875000e+06 3.120850523911952168e-01
1.458740234375000000e+06 3.124354552901639770e-01
1.459503173828125000e+06 3.127858480628567528e-01
1.460266113281250000e+06 3.131362339246448467e-01
1.461029052734375000e+06 3.134866161092802472e-01
1.461791992187500000e+06 3.138369978688307360e-01
1.462554931640625000e+06 3.141873824736137744e-01
1.463317871093750000e+06 3.145377732121293346e-01
1.464080810546875000e+06 3.148881733909916769e-01
1.464843750000000000e+06 3.152385863348627359e-01
1.465606689453125000e+06 3.155890153863810110e-01
1.466369628906250000e+06 3.159394639060934540e-01
1.467132568359375000e+06 3.162899352723839153e-01
1.467895507812500000e+06 3.166404328814029223e-01
1.468658447265625000e+06 3.169909601469951266e-01
1.469421386718750000e+06 3.173415205006266948e-01
1.470184326171875000e+06 3.176921173913128671e-01
1.470947265625000000e+06 3.180427542855432943e-01
1.471710205078125000e+06 3.183934346672072091e-01
1.472473144531250000e+06 3.187441620375187634e-01
1.473236083984375000e+06 3.190949399149405896e-01
1.473999023437500000e+06 3.194457718351069175e-01
1.474761962890625000e+06 3.197966613507461364e-01
1.475524902343750000e+06 3.201476120316030793e-01
1.476287841796875000e+06 3.204986274643594757e-01
1.477050781250000000e+06 3.208497112525551254e-01
1.477813720703125000e+06 3.212008670165070745e-01
1.478576660156250000e+06 3.215520983932291244e-01
1.479339599609375000e+06 3.219034090363497302e-01
1.480102539062500000e+06 3.222548026160307888e-01
1.480865478515625000e+06 3.226062828188827059e-01
1.481628417968750000e+06 3.229578533478829616e-01
1.482391357421875000e+06 3.233095179222901239e-01
1.483154296875000000e+06 3.236612802775594155e-01
1.483917236328125000e+06 3.240131441652571720e-01
1.484680175781250000e+06 3.243651133529737440e-01
1.485443115234375000e+06 3.247171916242373446e-01
1.486206054687500000e+06 3.250693827784255641e-01
1.486968994140625000e+06 3.254216906306771073e-01
1.487731933593750000e+06 3.257741190118029206e-01
1.488494873046875000e+06 3.261266717681958749e-01
1.489257812500000000e+06 3.264793527617412816e-01
1.490020751953125000e+06 3.268321658697245224e-01
1.490783691406250000e+06 3.271851149847398998e-01
1.491546630859375000e+06 3.275382040145984885e-01
1.492309570312500000e+06 3.278914368822342107e-01
1.493072509765625000e+06 3.282448175256109657e-01
1.493835449218750000e+06 3.285983498976266515e-01
1.494598388671875000e+06 3.289520379660201277e-01
1.495361328125000000e+06 3.293058857132736827e-01
1.496124267578125000e+06 3.296598971365173880e-01
1.496887207031250000e+06 3.300140762474315648e-01
1.497650146484375000e+06 3.303684270721500282e-01
1.498413085937500000e+06 3.307229536511600565e-01
1.499176025390625000e+06 3.310776600392045799e-01
1.499938964843750000e+06 3.314325503051824273e-01
1.500701904296875000e+06 3.317876285320470187e-01
1.501464843750000000e+06 3.321428988167065555e-01
1.502227783203125000e+06 3.324983652699213810e-01
1.502990722656250000e+06 3.328540320162023392e-01
1.503753662109375000e+06 3.332099031937075795e-01
1.504516601562500000e+06 3.335659829541387511e-01
1.505279541015625000e+06 3.339222754626373635e-01
1.506042480468750000e+06 3.342787848976794818e-01
1.506805419921875000e+06 3.346355154509703667e-01
1.507568359375000000e+06 3.349924713273387256e-01
1.508331298828125000e+06 3.353496567446292986e-01
1.509094238281250000e+06 3.357070759335961108e-01
1.509857177734375000e+06 3.360647331377939473e-01
1.510620117187500000e+06 3.364226326134704403e-01
1.511383056640625000e+06 3.367807786294561012e-01
1.512145996093750000e+06 3.371391754670549079e-01
1.512908935546875000e+06 3.374978274199340045e-01
1.513671875000000000e+06 3.378567387940119571e-01
1.514434814453125000e+06 3.382159139073478982e-01
1.515197753906250000e+06 3.385753570900285614e-01
1.515960693359375000e+06 3.389350726840556494e-01
1.516723632812500000e+06 3.392950650432325910e-01
1.517486572265625000e+06 3.396553385330499109e-01
1.518249511718750000e+06 3.400158975305705988e-01
1.519012451171875000e+06 3.403767464243159235e-01
1.519775390625000000e+06 3.407378896141471381e-01
1.520538330078125000e+06 3.410993315111516266e-01
1.521301269531250000e+06 3.414610765375241108e-01
1.522064208984375000e+06 3.418231291264496874e-01
1.522827148437500000e+06 3.421854937219854786e-01
1.523590087890625000e+06 3.425481747789411169e-01
1.524353027343750000e+06 3.429111767627605611e-01
1.525115966796875000e+06 3.432745041494011939e-01
1.525878906250000000e+06 3.436381614252135841e-01
1.526641845703125000e+06 3.440021530868201949e-01
1.527404785156250000e+06 3.443664836409934815e-01
1.528167724609375000e+06 3.447311576045341552e-01
1.528930664062500000e+06 3.450961795041478375e-01
1.529693603515625000e+06 3.454615538763221028e-01
1.530456542968750000e+06 3.458272852672017450e-01
1.531219482421875000e+06 3.461933782324653763e-01
1.531982421875000000e+06 3.465598373371990282e-01
1.532745361328125000e+06 3.469266671557716952e-01
1.533508300781250000e+06 3.472938722717079929e-01
1.534271240234375000e+06 3.476614572775627576e-01
1.535034179687500000e+06 3.480294267747927606e-01
1.535797119140625000e+06 3.483977853736291985e-01
1.536560058593750000e+06 3.487665376929494632e-01
1.537322998046875000e+06 3.491356883601478556e-01
1.538085937500000000e+06 3.495052420110067448e-01
1.538848876953125000e+06 3.498752032895660058e-01
1.539611816406250000e+06 3.502455768479932341e-01
1.540374755859375000e+06 3.506163673464517960e-01
1.541137695312500000e+06 3.509875794529705439e-01
1.541900634765625000e+06 3.513592178433103119e-01
1.542663574218750000e+06 3.517312872008326319e-01
1.543426513671875000e+06 3.521037922163664513e-01
1.544189453125000000e+06 3.524767375880733522e-01
1.544952392578125000e+06 3.528501280213157121e-01
1.545715332031250000e+06 3.532239682285189253e-01
1.546478271484375000e+06 3.535982629290402302e-01
1.547241210937500000e+06 3.539730168490298756e-01
1.548004150390625000e+06 3.543482347212966177e-01
1.548767089843750000e+06 3.547239212851708845e-01
1.549530029296875000e+06 3.551000812863668865e-01
1.550292968750000000e+06 3.554767194768476135e-01
1.551055908203125000e+06 3.558538406146831146e-01
1.551818847656250000e+06 3.562314494639150508e-01
1.552581787109375000e+06 3.566095507944163079e-01
1.553344726562500000e+06 3.569881493817521068e-01
1.554107666015625000e+06 3.573672500070395053e-01
1.554870605468750000e+06 3.577468574568078430e-01
1.555633544921875000e+06 3.581269765228569657e-01
1.556396484375000000e+06 3.585076120021169488e-01
1.557159423828125000e+06 3.588887686965057666e-01
1.557922363281250000e+06 3.592704514127867399e-01
1.558685302734375000e+06 3.596526649624269267e-01
1.559448242187500000e+06 3.600354141614531267e-01
1.560211181640625000e+06 3.604187038303091062e-01
1.560974121093750000e+06 3.608025387937104367e-01
1.561737060546875000e+06 3.611869238805016091e-01
1.562500000000000000e+06 3.615718639235104837e-01
1.563262939453125000e+06 3.619573637594027948e-01
1.564025878906250000e+06 3.623434282285368790e-01
1.564788818359375000e+06 3.627300621748169029e-01
1.565551757812500000e+06 3.631172704455477573e-01
1.566314697265625000e+06 3.635050578912872310e-01
1.567077636718750000e+06 3.638934293656976848e-01
1.567840576171875000e+06 3.642823897254005572e-01
1.568603515625000000e+06 3.646719438298263172e-01
1.569366455078125000e+06 3.650620965410669716e-01
1.570129394531250000e+06 3.654528527237266289e-01
1.570892333984375000e+06 3.658442172447723961e-01
1.571655273437500000e+06 3.662361949733848876e-01
1.572418212890625000e+06 3.666287907808072899e-01
1.573181152343750000e+06 3.670220095401960370e-01
1.573944091796875000e+06 3.674158561264694312e-01
1.574707031250000000e+06 3.678103354161557648e-01
1.575469970703125000e+06 3.682054522872429403e-01
1.576232910156250000e+06 3.686012116190258148e-01
1.576995849609375000e+06 3.689976182919541547e-01
1.577758789062500000e+06 3.693946771874795920e-01
1.578521728515625000e+06 3.697923931879030790e-01
1.579284667968750000e+06 3.701907711762208453e-01
1.580047607421875000e+06 3.705898160359718529e-01
1.580810546875000000e+06 3.709895326510821989e-01
1.581573486328125000e+06 3.713899259057121816e-01
1.582336425781250000e+06 3.717910006841005921e-01
1.583099365234375000e+06 3.721927618704102270e-01
1.583862304687500000e+06 3.725952143485722345e-01
1.584625244140625000e+06 3.729983630021298513e-01
1.585388183593750000e+06 3.734022127140838587e-01
1.586151123046875000e+06 3.738067683667348207e-01
1.586914062500000000e+06 3.742120348415268749e-01
1.587677001953125000e+06 3.746180170188913583e-01
1.588439941406250000e+06 3.750247197780885444e-01
1.589202880859375000e+06 3.754321479970511577e-01
1.589965820312500000e+06 3.758403065522255559e-01
1.590728759765625000e+06 3.762492003184143563e-01
1.591491699218750000e+06 3.766588341686171182e-01
1.592254638671875000e+06 3.770692129738726917e-01
1.593017578125000000e+06 3.774803416030996228e-01
1.593780517578125000e+06 3.778922249229371699e-01
1.594543457031250000e+06 3.783048677975852647e-01
1.595306396484375000e+06 3.787182750886457505e-01
1.596069335937500000e+06 3.791324516549610113e-01
1.596832275390625000e+06 3.795474023524547103e-01
1.597595214843750000e+06 3.799631320339705298e-01
1.598358154296875000e+06 3.803796455491120221e-01
1.599121093750000000e+06 3.807969477440816819e-01
1.599884033203125000e+06 3.812150434615180772e-01
1.600646972656250000e+06 3.816339375403362544e-01
1.601409912109375000e+06 3.820536348155650908e-01
1.602172851562500000e+06 3.824741401181854794e-01
1.602935791015625000e+06 3.828954582749679036e-01
1.603698730468750000e+06 3.833175941083103999e-01
1.604461669921875000e+06 3.837405524360754661e-01
1.605224609375000000e+06 3.841643380714276912e-01
1.605987548828125000e+06 3.845889558226703864e-01
1.606750488281250000e+06 3.850144104930822708e-01
1.607513427734375000e+06 3.854407068807544356e-01
1.608276367187500000e+06 3.858678497784261419e-01
1.609039306640625000e+06 3.862958439733218396e-01
1.609802246093750000e+06 3.867246942469862447e-01
1.610565185546875000e+06 3.871544053751205250e-01
1.611328125000000000e+06 3.875849821274182649e-01
1.612091064453125000e+06 3.880164292673999316e-01
1.612854003906250000e+06 3.884487515522498935e-01
1.613616943359375000e+06 3.888819537326492770e-01
1.614379882812500000e+06 3.893160405526134848e-01
1.615142822265625000e+06 3.897510167493251632e-01
1.615905761718750000e+06 3.901868870529691669e-01
1.616668701171875000e+06 3.906236561865681356e-01
1.617431640625000000e+06 3.910613288658157383e-01
1.618194580078125000e+06 3.914999097989110832e-01
1.618957519531250000e+06 3.919394036863940167e-01
1.619720458984375000e+06 3.923798152209774792e-01
1.620483398437500000e+06 3.928211490873826373e-01
1.621246337890625000e+06 3.932634099621723500e-01
1.622009277343750000e+06 3.937066025135841363e-01
1.622772216796875000e+06 3.941507314013651397e-01
1.623535156250000000e+06 3.945958012766041523e-01
1.624298095703125000e+06 3.950418167815660242e-01
1.625061035156250000e+06 3.954887825495238540e-01
1.625823974609375000e+06 3.959367032045937318e-01
1.626586914062500000e+06 3.963855833615658186e-01
1.627349853515625000e+06 3.968354276257403113e-01
1.628112792968750000e+06 3.972862405927563012e-01
1.628875732421875000e+06 3.977380268484284054e-01
1.629638671875000000e+06 3.981907909685778457e-01
1.630401611328125000e+06 3.986445375188654161e-01
1.631164550781250000e+06 3.990992710546236166e-01
1.631927490234375000e+06 3.995549961206907308e-01
1.632690429687500000e+06 4.000117172512417940e-01
1.633453369140625000e+06 4.004694389696227819e-01
1.634216308593750000e+06 4.009281657881816341e-01
1.634979248046875000e+06 4.013879022081011660e-01
1.635742187500000000e+06 4.018486527192327573e-01
1.636505126953125000e+06 4.023104217999271537e-01
1.637268066406250000e+06 4.027732139168672121e-01
1.638031005859375000e+06 4.032370335249010895e-01
1.638793945312500000e+06 4.037018850668742109e-01
1.639556884765625000e+06 4.041677729734610702e-01
1.640319824218750000e+06 4.046347016629989191e-01
1.641082763671875000e+06 4.051026755413185687e-01
1.641845703125000000e+06 4.055716990015788004e-01
1.642608642578125000e+06 4.060417764240963900e-01
1.643371582031250000e+06 4.065129121761805742e-01
1.644134521484375000e+06 4.069851106119647399e-01
1.644897460937500000e+06 4.074583760722382819e-01
1.645660400390625000e+06 4.079327128842810124e-01
1.646423339843750000e+06 4.084081253616934082e-01
1.647186279296875000e+06 4.088846178042311874e-01
1.647949218750000000e+06 4.093621944976363336e-01
1.648712158203125000e+06 4.098408597134713394e-01
1.649475097656250000e+06 4.103206177089510076e-01
1.650238037109375000e+06 4.108014727267754740e-01
1.651000976562500000e+06 4.112834289949633959e-01
1.651763916015625000e+06 4.117664907266849195e-01
1.652526855468750000e+06 4.122506621200939803e-01
1.653289794921875000e+06 4.127359473581628246e-01
1.654052734375000000e+06 4.132223506085142550e-01
1.654815673828125000e+06 4.137098760232548189e-01
1.655578613281250000e+06 4.141985277388091635e-01
1.656341552734375000e+06 4.146883098757526143e-01
1.657104492187500000e+06 4.151792265386454184e-01
1.657867431640625000e+06 4.156712818158662115e-01
1.658630371093750000e+06 4.161644797794459838e-01
1.659393310546875000e+06 4.166588244849020461e-01
1.660156250000000000e+06 4.171543199710722738e-01
1.660919189453125000e+06 4.176509702599492946e-01
1.661682128906250000e+06 4.181487793565139000e-01
1.662445068359375000e+06 4.186477512485720642e-01
1.663208007812500000e+06 4.191478899065865793e-01
1.663970947265625000e+06 4.196491992835142959e-01
1.664733886718750000e+06 4.201516833146394791e-01
1.665496826171875000e+06 4.206553459174098841e-01
1.666259765625000000e+06 4.211601909912718322e-01
1.667022705078125000e+06 4.216662224175057316e-01
1.667785644531250000e+06 4.221734440590612092e-01
1.668548583984375000e+06 4.226818597603935745e-01
1.669311523437500000e+06 4.231914733473000068e-01
1.670074462890625000e+06 4.237022886267545752e-01
1.670837402343750000e+06 4.242143093867460357e-01
1.671600341796875000e+06 4.247275393961142953e-01
1.672363281250000000e+06 4.252419824043855434e-01
1.673126220703125000e+06 4.257576421416114920e-01
1.673889160156250000e+06 4.262745223182051735e-01
1.674652099609375000e+06 4.267926266247792366e-01
1.675415039062500000e+06 4.273119587319824109e-01
1.676177978515625000e+06 4.278325222903395231e-01
1.676940917968750000e+06 4.283543209300869070e-01
1.677703857421875000e+06 4.288773582610136970e-01
1.678466796875000000e+06 4.294016378722982363e-01
1.679229736328125000e+06 4.299271633323468733e-01
1.679992675781250000e+06 4.304539381886358651e-01
1.680755615234375000e+06 4.309819659675470094e-01
1.681518554687500000e+06 4.315112501742102702e-01
1.682281494140625000e+06 4.320417942923416299e-01
1.683044433593750000e+06 4.325736017840857150e-01
1.683807373046875000e+06 4.331066760898528156e-01
1.684570312500000000e+06 4.336410206281632318e-01
1.685333251953125000e+06 4.341766387954856254e-01
1.686096191406250000e+06 4.347135339660799791e-01
1.686859130859375000e+06 4.352517094918385565e-01
1.687622070312500000e+06 4.357911687021275293e-01
1.688385009765625000e+06 4.363319149036306022e-01
1.689147949218750000e+06 4.368739513801896401e-01
1.689910888671875000e+06 4.374172813926490710e-01
1.690673828125000000e+06 4.379619081786987889e-01
1.691436767578125000e+06 4.385078349527164465e-01
1.692199707031250000e+06 4.390550649056136900e-01
1.692962646484375000e+06 4.396036012046778962e-01
1.693725585937500000e+06 4.401534469934182403e-01
1.694488525390625000e+06 4.407046053914103756e-01
1.695251464843750000e+06 4.412570794941411689e-01
1.696014404296875000e+06 4.418108723728544907e-01
1.696777343750000000e+06 4.423659870743975597e-01
1.697540283203125000e+06 4.429224266210669003e-01
1.698303222656250000e+06 4.434801940104549089e-01
1.699066162109375000e+06 4.440392922152977540e-01
1.699829101562500000e+06 4.445997241833212210e-01
1.700592041015625000e+06 4.451614928370905555e-01
1.701354980468750000e+06 4.457246010738566411e-01
1.702117919921875000e+06 4.462890517654070077e-01
1.702880859375000000e+06 4.468548477579122324e-01
1.703643798828125000e+06 4.474219918717771693e-01
1.704406738281250000e+06 4.479904869014905699e-01
1.705169677734375000e+06 4.485603356154745369e-01
1.705932617187500000e+06 4.491315407559359207e-01
1.706695556640625000e+06 4.497041050387169392e-01
1.707458496093750000e+06 4.502780311531476842e-01
1.708221435546875000e+06 4.508533217618964639e-01
1.708984375000000000e+06 4.514299795008234195e-01
1.709747314453125000e+06 4.520080069788333099e-01
1.710510253906250000e+06 4.525874067777282406e-01
1.711273193359375000e+06 4.531681814520613361e-01
1.712036132812500000e+06 4.537503335289922446e-01
1.712799072265625000e+06 4.543338655081400335e-01
1.713562011718750000e+06 4.549187798614389711e-01
1.714324951171875000e+06 4.555050790329952526e-01
1.715087890625000000e+06 4.560927654389411168e-01
1.715850830078125000e+06 4.566818414672931814e-01
1.716613769531250000e+06 4.572723094778075037e-01
1.717376708984375000e+06 4.578641718018395812e-01
1.718139648437500000e+06 4.584574307422001338e-01
1.718902587890625000e+06 4.590520885730148826e-01
1.719665527343750000e+06 4.596481475395834959e-01
1.720428466796875000e+06 4.602456098582386468e-01
1.721191406250000000e+06 4.608444777162062356e-01
1.721954345703125000e+06 4.614447532714660016e-01
1.722717285156250000e+06 4.620464386526127454e-01
1.723480224609375000e+06 4.626495359587182721e-01
1.724243164062500000e+06 4.632540472591915592e-01
1.725006103515625000e+06 4.638599745936451968e-01
1.725769042968750000e+06 4.644673199717543333e-01
1.726531982421875000e+06 4.650760853731235045e-01
1.727294921875000000e+06 4.656862727471501873e-01
1.728057861328125000e+06 4.662978840128883529e-01
1.728820800781250000e+06 4.669109210589162950e-01
1.729583740234375000e+06 4.675253857431999061e-01
1.730346679687500000e+06 4.681412798929622254e-01
1.731109619140625000e+06 4.687586053045472712e-01
1.731872558593750000e+06 4.693773637432908652e-01
1.732635498046875000e+06 4.699975569433867961e-01
1.733398437500000000e+06 4.706191866077562569e-01
1.734161376953125000e+06 4.712422544079183373e-01
1.734924316406250000e+06 4.718667619838580185e-01
1.735687255859375000e+06 4.724927109438989414e-01
1.736450195312500000e+06 4.731201028645737883e-01
1.737213134765625000e+06 4.737489392904958851e-01
1.737976074218750000e+06 4.743792217342311934e-01
1.738739013671875000e+06 4.750109516761735207e-01
1.739501953125000000e+06 4.756441305644161788e-01
1.740264892578125000e+06 4.762787598146268619e-01
1.741027832031250000e+06 4.769148408099231906e-01
1.741790771484375000e+06 4.775523749007475338e-01
1.742553710937500000e+06 4.781913634047444961e-01
1.743316650390625000e+06 4.788318076066359619e-01
1.744079589843750000e+06 4.794737087581001922e-01
1.744842529296875000e+06 4.801170680776489785e-01
1.745605468750000000e+06 4.807618867505074056e-01
1.746368408203125000e+06 4.814081659284931702e-01
1.747131347656250000e+06 4.820559067298959555e-01
1.747894287109375000e+06 4.827051102393589144e-01
1.748657226562500000e+06 4.833557775077604313e-01
1.749420166015625000e+06 4.840079095520952168e-01
1.750183105468750000e+06 4.846615073553590669e-01
1.750946044921875000e+06 4.853165718664299577e-01
1.751708984375000000e+06 4.859731039999550251e-01
1.752471923828125000e+06 4.866311046362323811e-01
1.753234863281250000e+06 4.872905746210998701e-01
1.753997802734375000e+06 4.879515147658190499e-01
1.754760742187500000e+06 4.886139258469636149e-01
1.755523681640625000e+06 4.892778086063064857e-01
1.756286621093750000e+06 4.899431637507085657e-01
1.757049560546875000e+06 4.906099919520073294e-01
1.757812500000000000e+06 4.912782938469079097e-01
1.758575439453125000e+06 4.919480700368727422e-01
1.759338378906250000e+06 4.926193210880119300e-01
1.760101318359375000e+06 4.932920475309789388e-01
1.760864257812500000e+06 4.939662498608590746e-01
1.761627197265625000e+06 4.946419285370652896e-01
1.762390136718750000e+06 4.953190839832333214e-01
1.763153076171875000e+06 4.959977165871148896e-01
1.763916015625000000e+06 4.966778267004738345e-01
1.764678955078125000e+06 4.973594146389837545e-01
1.765441894531250000e+06 4.980424806821247552e-01
1.766204833984375000e+06 4.987270250730812537e-01
1.766967773437500000e+06 4.994130480186403931e-01
1.767730712890625000e+06 5.001005496890932323e-01
1.768493652343750000e+06 5.007895302181345487e-01
1.769256591796875000e+06 5.014799897027623077e-01
1.770019531250000000e+06 5.021719282031832376e-01
1.770782470703125000e+06 5.028653457427109119e-01
1.771545410156250000e+06 5.035602423076737111e-01
1.772308349609375000e+06 5.042566178473165683e-01
1.773071289062500000e+06 5.049544722737062674e-01
1.773834228515625000e+06 5.056538054616390720e-01
1.774597167968750000e+06 5.063546172485456909e-01
1.775360107421875000e+06 5.070569074343993510e-01
1.776123046875000000e+06 5.077606757816244265e-01
1.776885986328125000e+06 5.084659220150057335e-01
1.777648925781250000e+06 5.091726458215977136e-01
1.778411865234375000e+06 5.098808468506369485e-01
1.779174804687500000e+06 5.105905247134505665e-01
1.779937744140625000e+06 5.113016789833733089e-01
1.780700683593750000e+06 5.120143091956572690e-01
1.781463623046875000e+06 5.127284148473874037e-01
1.782226562500000000e+06 5.134439953973948256e-01
1.782989501953125000e+06 5.141610502661777549e-01
1.783752441406250000e+06 5.148795788358101477e-01
1.784515380859375000e+06 5.155995804498669788e-01
1.785278320312500000e+06 5.163210544133386426e-01
1.786041259765625000e+06 5.170439999925492414e-01
1.786804199218750000e+06 5.177684164150799795e-01
1.787567138671875000e+06 5.184943028696887835e-01
1.788330078125000000e+06 5.192216585062304768e-01
1.789093017578125000e+06 5.199504824355816179e-01
1.789855957031250000e+06 5.206807737295634508e-01
1.790618896484375000e+06 5.214125314208668538e-01
1.791381835937500000e+06 5.221457545029755121e-01
1.792144775390625000e+06 5.228804419300954187e-01
1.792907714843750000e+06 5.236165926170789353e-01
1.793670654296875000e+06 5.243542054393552920e-01
1.794433593750000000e+06 5.250932792328577570e-01
1.795196533203125000e+06 5.258338127939540252e-01
1.795959472656250000e+06 5.265758048793777180e-01
1.796722412109375000e+06 5.273192542061584387e-01
1.797485351562500000e+06 5.280641594515546045e-01
1.798248291015625000e+06 5.288105192529883869e-01
1.799011230468750000e+06 5.295583322079787658e-01
1.799774169921875000e+06 5.303075968740758039e-01
1.800537109375000000e+06 5.310583117687991406e-01
1.801300048828125000e+06 5.318104753695731546e-01
1.802062988281250000e+06 5.325640861136657911e-01
1.802825927734375000e+06 5.333191423981279433e-01
1.803588867187500000e+06 5.340756425797316131e-01
1.804351806640625000e+06 5.348335849749117354e-01
1.805114746093750000e+06 5.355929678597093346e-01
1.805877685546875000e+06 5.363537894697117947e-01
1.806640625000000000e+06 5.371160479999964599e-01
1.807403564453125000e+06 5.378797416050782321e-01
1.808166503906250000e+06 5.386448683988509512e-01
1.808929443359375000e+06 5.394114264545363246e-01
1.809692382812500000e+06 5.401794138046313032e-01
1.810455322265625000e+06 5.409488284408551229e-01
1.811218261718750000e+06 5.417196683141001223e-01
1.811981201171875000e+06 5.424919313343804506e-01
1.812744140625000000e+06 5.432656153707839941e-01
1.813507080078125000e+06 5.440407182514247486e-01
1.814270019531250000e+06 5.448172377633957453e-01
1.815032958984375000e+06 5.455951716527230877e-01
1.815795898437500000e+06 5.463745176243203217e-01
1.816558837890625000e+06 5.471552733419464687e-01
1.817321777343750000e+06 5.479374364281602849e-01
1.818084716796875000e+06 5.487210044642808482e-01
1.818847656250000000e+06 5.495059749903450363e-01
1.819610595703125000e+06 5.502923455050676704e-01
1.820373535156250000e+06 5.510801134658027678e-01
1.821136474609375000e+06 5.518692762885046843e-01
1.821899414062500000e+06 5.526598313476930313e-01
1.822662353515625000e+06 5.534517759764133737e-01
1.823425292968750000e+06 5.542451074662054777e-01
1.824188232421875000e+06 5.550398230670663402e-01
1.824951171875000000e+06 5.558359199874198797e-01
1.825714111328125000e+06 5.566333953940817425e-01
1.826477050781250000e+06 5.574322464122308807e-01
1.827239990234375000e+06 5.582324701253776889e-01
1.828002929687500000e+06 5.590340635753363596e-01
1.828765869140625000e+06 5.598370237621946854e-01
1.829528808593750000e+06 5.606413476442889676e-01
1.830291748046875000e+06 5.614470321381779261e-01
1.831054687500000000e+06 5.622540741186163871e-01
1.831817626953125000e+06 5.630624704185309692e-01
1.832580566406250000e+06 5.638722178289991005e-01
1.833343505859375000e+06 5.646833130992258143e-01
1.834106445312500000e+06 5.654957529365215452e-01
1.834869384765625000e+06 5.663095340062844762e-01
1.835632324218750000e+06 5.671246529319801111e-01
1.836395263671875000e+06 5.679411062951243983e-01
1.837158203125000000e+06 5.687588906352645246e-01
1.837921142578125000e+06 5.695780024499672578e-01
1.838684082031250000e+06 5.703984381947992954e-01
1.839447021484375000e+06 5.712201942833180501e-01
1.840209960937500000e+06 5.720432670870538860e-01
1.840972900390625000e+06 5.728676529355031244e-01
1.841735839843750000e+06 5.736933481161157200e-01
1.842498779296875000e+06 5.745203488742834930e-01
1.843261718750000000e+06 5.753486514133357987e-01
1.844024658203125000e+06 5.761782518945268716e-01
1.844787597656250000e+06 5.770091464370341594e-01
1.845550537109375000e+06 5.778413311179493306e-01
1.846313476562500000e+06 5.786748019722761649e-01
1.847076416015625000e+06 5.795095549929258905e-01
1.847839355468750000e+06 5.803455861307144081e-01
1.848602294921875000e+06 5.811828912943632908e-01
1.849365234375000000e+06 5.820214663504964525e-01
1.850128173828125000e+06 5.828613071236444787e-01
1.850891113281250000e+06 5.837024093962428495e-01
1.851654052734375000e+06 5.845447689086384901e-01
1.852416992187500000e+06 5.853883813590902152e-01
1.853179931640625000e+06 5.862332424037761669e-01
1.853942871093750000e+06 5.870793476568003655e-01
1.854705810546875000e+06 5.879266926901973722e-01
1.855468750000000000e+06 5.887752730339435026e-01
1.856231689453125000e+06 5.896250841759633765e-01
1.856994628906250000e+06 5.904761215621419090e-01
1.857757568359375000e+06 5.913283805963358564e-01
1.858520507812500000e+06 5.921818566403855844e-01
1.859283447265625000e+06 5.930365450141282802e-01
1.860046386718750000e+06 5.938924409954146055e-01
1.860809326171875000e+06 5.947495398201215755e-01
1.861572265625000000e+06 5.956078366821717651e-01
1.862335205078125000e+06 5.964673267335492968e-01
1.863098144531250000e+06 5.973280050843204902e-01
1.863861083984375000e+06 5.981898668026520705e-01
1.864624023437500000e+06 5.990529069148341490e-01
1.865386962890625000e+06 5.999171204052995421e-01
1.866149902343750000e+06 6.007825022166506379e-01
1.866912841796875000e+06 6.016490472496809350e-01
1.867675781250000000e+06 6.025167503634004662e-01
1.868438720703125000e+06 6.033856063750644427e-01
1.869201660156250000e+06 6.042556100601971236e-01
1.869964599609375000e+06 6.051267561526252337e-01
1.870727539062500000e+06 6.059990393445026102e-01
1.871490478515625000e+06 6.068724542863443983e-01
1.872253417968750000e+06 6.077469955870573592e-01
1.873016357421875000e+06 6.086226578139726229e-01
1.873779296875000000e+06 6.094994354928805480e-01
1.874542236328125000e+06 6.103773231080644734e-01
1.875305175781250000e+06 6.112563151023395758e-01
1.876068115234375000e+06 6.121364058770858430e-01
1.876831054687500000e+06 6.130175897922899297e-01
1.877593994140625000e+06 6.138998611665833494e-01
1.878356933593750000e+06 6.147832142772808872e-01
1.879119873046875000e+06 6.156676433604266752e-01
1.879882812500000000e+06 6.165531426108313839e-01
1.880645751953125000e+06 6.174397061821211841e-01
1.881408691406250000e+06 6.183273281867778248e-01
1.882171630859375000e+06 6.192160026961873731e-01
1.882934570312500000e+06 6.201057237406860656e-01
1.883697509765625000e+06 6.209964853096086035e-01
1.884460449218750000e+06 6.218882813513377794e-01
1.885223388671875000e+06 6.227811057733524391e-01
1.885986328125000000e+06 6.236749524422811053e-01
1.886749267578125000e+06 6.245698151839538248e-01
1.887512207031250000e+06 6.254656877834544604e-01
1.888275146484375000e+06 6.263625639851759797e-01
1.889038085937500000e+06 6.272604374928753002e-01
1.889801025390625000e+06 6.281593019697316871e-01
1.890563964843750000e+06 6.290591510384027085e-01
1.891326904296875000e+06 6.299599782810824111e-01
1.892089843750000000e+06 6.308617772395639367e-01
1.892852783203125000e+06 6.317645414152978089e-01
1.893615722656250000e+06 6.326682642694549941e-01
1.894378662109375000e+06 6.335729392229904056e-01
1.895141601562500000e+06 6.344785596567056318e-01
1.895904541015625000e+06 6.353851189113157716e-01
1.896667480468750000e+06 6.362926102875153811e-01
1.897430419921875000e+06 6.372010270460454207e-01
1.898193359375000000e+06 6.381103624077605341e-01
1.898956298828125000e+06 6.390206095537016573e-01
1.899719238281250000e+06 6.399317616251638530e-01
1.900482177734375000e+06 6.408438117237691412e-01
1.901245117187500000e+06 6.417567529115394409e-01
1.902008056640625000e+06 6.426705782109694010e-01
1.902770996093750000e+06 6.435852806051021169e-01
1.903533935546875000e+06 6.445008530376056255e-01
1.904296875000000000e+06 6.454172884128471788e-01
1.905059814453125000e+06 6.463345795959756224e-01
1.905822753906250000e+06 6.472527194129972239e-01
1.906585693359375000e+06 6.481717006508560530e-01
1.907348632812500000e+06 6.490915160575176923e-01
1.908111572265625000e+06 6.500121583420483962e-01
1.908874511718750000e+06 6.509336201747015771e-01
1.909637451171875000e+06 6.518558941869999623e-01
1.910400390625000000e+06 6.527789729718219691e-01
1.911163330078125000e+06 6.537028490834877470e-01
1.911926269531250000e+06 6.546275150378482177e-01
1.912689208984375000e+06 6.555529633123731159e-01
1.913452148437500000e+06 6.564791863462392518e-01
1.914215087890625000e+06 6.574061765404228819e-01
1.914978027343750000e+06 6.583339262577919682e-01
1.915740966796875000e+06 6.592624278231978829e-01
1.916503906250000000e+06 6.601916735235703326e-01
1.917266845703125000e+06 6.611216556080107276e-01
1.918029785156250000e+06 6.620523662878902149e-01
1.918792724609375000e+06 6.629837977369461566e-01
1.919555664062500000e+06 6.639159420913790521e-01
1.920318603515625000e+06 6.648487914499537910e-01
1.921081542968750000e+06 6.657823378740981290e-01
1.921844482421875000e+06 6.667165733880054956e-01
1.922607421875000000e+06 6.676514899787350243e-01
1.923370361328125000e+06 6.685870795963182456e-01
1.924133300781250000e+06 6.695233341538592287e-01
1.924896240234375000e+06 6.704602455276437167e-01
1.925659179687500000e+06 6.713978055572445980e-01
1.926422119140625000e+06 6.723360060456281539e-01
1.927185058593750000e+06 6.732748387592626393e-01
1.927947998046875000e+06 6.742142954282303036e-01
1.928710937500000000e+06 6.751543677463345272e-01
1.929473876953125000e+06 6.760950473712142861e-01
1.930236816406250000e+06 6.770363259244537302e-01
1.930999755859375000e+06 6.779781949916992012e-01
1.931762695312500000e+06 6.789206461227723644e-01
1.932525634765625000e+06 6.798636708317838950e-01
1.933288574218750000e+06 6.808072605972531610e-01
1.934051513671875000e+06 6.817514068622249068e-01
1.934814453125000000e+06 6.826961010343873815e-01
1.935577392578125000e+06 6.836413344861912433e-01
1.936340332031250000e+06 6.845870985549731280e-01
1.937103271484375000e+06 6.855333845430744422e-01
1.937866210937500000e+06 6.864801837179654864e-01
1.938629150390625000e+06 6.874274873123691343e-01
1.939392089843750000e+06 6.883752865243847330e-01
1.940155029296875000e+06 6.893235725176141138e-01
1.940917968750000000e+06 6.902723364212888235e-01
1.941680908203125000e+06 6.912215693303975783e-01
1.942443847656250000e+06 6.921712623058144942e-01
1.943206787109375000e+06 6.931214063744286502e-01
1.943969726562500000e+06 6.940719925292753167e-01
1.944732666015625000e+06 6.950230117296674059e-01
1.945495605468750000e+06 6.959744549013276993e-01
1.946258544921875000e+06 6.969263129365222964e-01
1.947021484375000000e+06 6.978785766941965063e-01
1.947784423828125000e+06 6.988312370001078522e-01
1.948547363281250000e+06 6.997842846469650713e-01
1.949310302734375000e+06 7.007377103945633401e-01
1.950073242187500000e+06 7.016915049699247175e-01
1.950836181640625000e+06 7.026456590674365899e-01
1.951599121093750000e+06 7.036001633489912255e-01
1.952362060546875000e+06 7.045550084441278837e-01
1.953125000000000000e+06 7.055101849501748124e-01
1.953887939453125000e+06 7.064656834323934653e-01
1.954650878906250000e+06 7.074214944241196124e-01
1.955413818359375000e+06 7.083776084269125528e-01
1.956176757812500000e+06 7.093340159106973353e-01
1.956939697265625000e+06 7.102907073139141936e-01
1.957702636718750000e+06 7.112476730436646521e-01
1.958465576171875000e+06 7.122049034758621833e-01
1.959228515625000000e+06 7.131623889553801998e-01
1.959991455078125000e+06 7.141201197962038227e-01
1.960754394531250000e+06 7.150780862815799832e-01
1.961517333984375000e+06 7.160362786641725208e-01
1.962280273437500000e+06 7.169946871662135068e-01
1.963043212890625000e+06 7.179533019796573434e-01
1.963806152343750000e+06 7.189121132663374159e-01
1.964569091796875000e+06 7.198711111581218569e-01
1.965332031250000000e+06 7.208302857570696442e-01
1.966094970703125000e+06 7.217896271355896953e-01
1.966857910156250000e+06 7.227491253365981860e-01
1.967620849609375000e+06 7.237087703736813094e-01
1.968383789062500000e+06 7.246685522312515948e-01
1.969146728515625000e+06 7.256284608647136647e-01
1.969909667968750000e+06 7.265884862006229961e-01
1.970672607421875000e+06 7.275486181368528982e-01
1.971435546875000000e+06 7.285088465427548288e-01
1.972198486328125000e+06 7.294691612593262597e-01
1.972961425781250000e+06 7.304295520993752122e-01
1.973724365234375000e+06 7.313900088476876782e-01
1.974487304687500000e+06 7.323505212611950421e-01
1.975250244140625000e+06 7.333110790691416137e-01
1.976013183593750000e+06 7.342716719732576003e-01
1.976776123046875000e+06 7.352322896479228653e-01
1.977539062500000000e+06 7.361929217403441195e-01
1.978302001953125000e+06 7.371535578707242298e-01
1.979064941406250000e+06 7.381141876324349704e-01
1.979827880859375000e+06 7.390748005921902175e-01
1.980590820312500000e+06 7.400353862902213642e-01
1.981353759765625000e+06 7.409959342404529581e-01
1.982116699218750000e+06 7.419564339306770062e-01
1.982879638671875000e+06 7.429168748227313879e-01
1.983642578125000000e+06 7.438772463526761580e-01
1.984405517578125000e+06 7.448375379309747357e-01
1.985168457031250000e+06 7.457977389426704296e-01
1.985931396484375000e+06 7.467578387475672930e-01
1.986694335937500000e+06 7.477178266804117568e-01
1.987457275390625000e+06 7.486776920510754829e-01
1.988220214843750000e+06 7.496374241447347764e-01
1.988983154296875000e+06 7.505970122220563256e-01
1.989746093750000000e+06 7.515564455193816107e-01
1.990509033203125000e+06 7.525157132489096456e-01
1.991271972656250000e+06 7.534748045988849396e-01
1.992034912109375000e+06 7.544337087337832370e-01
1.992797851562500000e+06 7.553924147944975909e-01
1.993560791015625000e+06 7.563509118985290991e-01
1.994323730468750000e+06 7.573091891401723119e-01
1.995086669921875000e+06 7.582672355907077444e-01
1.995849609375000000e+06 7.592250402985910585e-01
1.996612548828125000e+06 7.601825922896423560e-01
1.997375488281250000e+06 7.611398805672420220e-01
1.998138427734375000e+06 7.620968941125197960e-01
1.998901367187500000e+06 7.630536218845491714e-01
1.999664306640625000e+06 7.640100528205413521e-01
2.000427246093750000e+06 7.649661758360406516e-01
2.001190185546875000e+06 7.659219798251201139e-01
2.001953125000000000e+06 7.668774536605750258e-01
2.002716064453125000e+06 7.678325861941238673e-01
2.003479003906250000e+06 7.687873662566034882e-01
2.004241943359375000e+06 7.697417826581675060e-01
2.005004882812500000e+06 7.706958241884859229e-01
2.005767822265625000e+06 7.716494796169459658e-01
2.006530761718750000e+06 7.726027376928501500e-01
2.007293701171875000e+06 7.735555871456192278e-01
2.008056640625000000e+06 7.745080166849929171e-01
2.008819580078125000e+06 7.754600150012336268e-01
2.009582519531250000e+06 7.764115707653290732e-01
2.010345458984375000e+06 7.773626726291951172e-01
2.011108398437500000e+06 7.783133092258815999e-01
2.011871337890625000e+06 7.792634691697782889e-01
2.012634277343750000e+06 7.802131410568182712e-01
2.013397216796875000e+06 7.811623134646860089e-01
2.014160156250000000e+06 7.821109749530246180e-01
2.014923095703125000e+06 7.830591140636443681e-01
2.015686035156250000e+06 7.840067193207275187e-01
2.016448974609375000e+06 7.849537792310429252e-01
2.017211914062500000e+06 7.859002822841505420e-01
2.017974853515625000e+06 7.868462169526152516e-01
2.018737792968750000e+06 7.877915716922164746e-01
2.019500732421875000e+06 7.887363349421597780e-01
2.020263671875000000e+06 7.896804951252887061e-01
2.021026611328125000e+06 7.906240406482990535e-01
2.021789550781250000e+06 7.915669599019510283e-01
2.022552490234375000e+06 7.925092412612811943e-01
2.023315429687500000e+06 7.934508730858238490e-01
2.024078369140625000e+06 7.943918437198175253e-01
2.024841308593750000e+06 7.953321414924258148e-01
2.025604248046875000e+06 7.962717547179548605e-01
2.026367187500000000e+06 7.972106716960654094e-01
2.027130126953125000e+06 7.981488807119948570e-01
2.027893066406250000e+06 7.990863700367725198e-01
2.028656005859375000e+06 8.000231279274400142e-01
2.029418945312500000e+06 8.009591426272679726e-01
2.030181884765625000e+06 8.018944023659788645e-01
2.030944824218750000e+06 8.028288953599647115e-01
2.031707763671875000e+06 8.037626098125090213e-01
2.032470703125000000e+06 8.046955339140083874e-01
2.033233642578125000e+06 8.056276558421920919e-01
2.033996582031250000e+06 8.065589637623482577e-01
2.034759521484375000e+06 8.074894458275427844e-01
2.035522460937500000e+06 8.084190901788453898e-01
2.036285400390625000e+06 8.093478849455518764e-01
2.037048339843750000e+06 8.102758182454105063e-01
2.037811279296875000e+06 8.112028781848429348e-01
2.038574218750000000e+06 8.121290528591752489e-01
2.039337158203125000e+06 8.130543303528590116e-01
2.040100097656250000e+06 8.139786987396985252e-01
2.040863037109375000e+06 8.149021460830805363e-01
2.041625976562500000e+06 8.158246604361979459e-01
2.042388916015625000e+06 8.167462298422784039e-01
2.043151855468750000e+06 8.176668423348142367e-01
2.043914794921875000e+06 8.185864859377881553e-01
2.044677734375000000e+06 8.195051486659070683e-01
2.045440673828125000e+06 8.204228185248251259e-01
2.046203613281250000e+06 8.213394835113787540e-01
2.046966552734375000e+06 8.222551316138148048e-01
2.047729492187500000e+06 8.231697508120225937e-01
2.048492431640625000e+06 8.240833290777633824e-01
2.049255371093750000e+06 8.249958543749043027e-01
2.050018310546875000e+06 8.259073146596489501e-01
2.050781250000000000e+06 8.268176978807683097e-01
2.051544189453125000e+06 8.277269919798370124e-01
2.052307128906250000e+06 8.286351848914653706e-01
2.053070068359375000e+06 8.295422645435304165e-01
2.053833007812500000e+06 8.304482188574148216e-01
2.054595947265625000e+06 8.313530357482351585e-01
2.055358886718750000e+06 8.322567031250832637e-01
2.056121826171875000e+06 8.331592088912551652e-01
2.056884765625000000e+06 8.340605409444918905e-01
2.057647705078125000e+06 8.349606871772109473e-01
2.058410644531250000e+06 8.358596354767453551e-01
2.059173583984375000e+06 8.367573737255789013e-01
2.059936523437500000e+06 8.376538898015827295e-01
2.060699462890625000e+06 8.385491715782537048e-01
2.061462402343750000e+06 8.394432069249520012e-01
2.062225341796875000e+06 8.403359837071362470e-01
2.062988281250000000e+06 8.412274897866048873e-01
2.063751220703125000e+06 8.421177130217327722e-01
2.064514160156250000e+06 8.430066412677098553e-01
2.065277099609375000e+06 8.438942623767823337e-01
2.066040039062500000e+06 8.447805641984895697e-01
2.066802978515625000e+06 8.456655345799035661e-01
2.067565917968750000e+06 8.465491613658717718e-01
2.068328857421875000e+06 8.474314323992535591e-01
2.069091796875000000e+06 8.483123355211626970e-01
2.069854736328125000e+06 8.491918585712083800e-01
2.070617675781250000e+06 8.500699893877355917e-01
2.071380615234375000e+06 8.509467158080645799e-01
2.072143554687500000e+06 8.518220256687356606e-01
2.072906494140625000e+06 8.526959068057482494e-01
2.073669433593750000e+06 8.535683470548034446e-01
2.074432373046875000e+06 8.544393342515466117e-01
2.075195312500000000e+06 8.553088562318091892e-01
2.075958251953125000e+06 8.561769008318517171e-01
2.076721191406250000e+06 8.570434558886067533e-01
2.077484130859375000e+06 8.579085092399195700e-01
2.078247070312500000e+06 8.587720487247956225e-01
2.079010009765625000e+06 8.596340621836393581e-01
2.079772949218750000e+06 8.604945374585012408e-01
2.080535888671875000e+06 8.613534623933193357e-01
2.081298828125000000e+06 8.622108248341645576e-01
2.082061767578125000e+06 8.630666126294823659e-01
2.082824707031250000e+06 8.639208136303400121e-01
2.083587646484375000e+06 8.647734156906702330e-01
2.084350585937500000e+06 8.656244066675137239e-01
2.085113525390625000e+06 8.664737744212654968e-01
2.085876464843750000e+06 8.673215068159193519e-01
2.086639404296875000e+06 8.681675917193117931e-01
2.087402343750000000e+06 8.690120170033708291e-01
2.088165283203125000e+06 8.698547705443548939e-01
2.088928222656250000e+06 8.706958402231036454e-01
2.089691162109375000e+06 8.715352139252804387e-01
2.090454101562500000e+06 8.723728795416192394e-01
2.091217041015625000e+06 8.732088249681692060e-01
2.091979980468750000e+06 8.740430381065397158e-01
2.092742919921875000e+06 8.748755068641488331e-01
2.093505859375000000e+06 8.757062191544666696e-01
2.094268798828125000e+06 8.765351628972610776e-01
2.095031738281250000e+06 8.773623260188456729e-01
2.095794677734375000e+06 8.781876964523246398e-01
2.096557617187500000e+06 8.790112621378384228e-01
2.097320556640625000e+06 8.798330110228094192e-01
2.098083496093750000e+06 8.806529310621905582e-01
2.098846435546875000e+06 8.814710102187086616e-01
2.099609375000000000e+06 8.822872364631129116e-01
2.100372314453125000e+06 8.831015977744185452e-01
2.101135253906250000e+06 8.839140821401559878e-01
2.101898193359375000e+06 8.847246775566143251e-01
2.102661132812500000e+06 8.855333720290898825e-01
2.103424072265625000e+06 8.863401535721321389e-01
2.104187011718750000e+06 8.871450102097862001e-01
2.104949951171875000e+06 8.879479299758465949e-01
2.105712890625000000e+06 8.887489009140953078e-01
2.106475830078125000e+06 8.895479110785543542e-01
2.107238769531250000e+06 8.903449485337265878e-01
2.108001708984375000e+06 8.911400013548463894e-01
2.108764648437500000e+06 8.919330576281239154e-01
2.109527587890625000e+06 8.927241054509899021e-01
2.110290527343750000e+06 8.935131329323426908e-01
2.111053466796875000e+06 8.943001281927950297e-01
2.111816406250000000e+06 8.950850793649181014e-01
2.112579345703125000e+06 8.958679745934888805e-01
2.113342285156250000e+06 8.966488020357340494e-01
2.114105224609375000e+06 8.974275498615772451e-01
2.114868164062500000e+06 8.982042062538844185e-01
2.115631103515625000e+06 8.989787594087066402e-01
2.116394042968750000e+06 8.997511975355287905e-01
2.117156982421875000e+06 9.005215088575136972e-01
2.117919921875000000e+06 9.012896816117449417e-01
2.118682861328125000e+06 9.020557040494756595e-01
2.119445800781250000e+06 9.028195644363690153e-01
2.120208740234375000e+06 9.035812510527456709e-01
2.120971679687500000e+06 9.043407521938293669e-01
2.121734619140625000e+06 9.050980561699877303e-01
2.122497558593750000e+06 9.058531513069774110e-01
2.123260498046875000e+06 9.066060259461904414e-01
2.124023437500000000e+06 9.073566684448970410e-01
2.124786376953125000e+06 9.081050671764873128e-01
2.125549316406250000e+06 9.088512105307167133e-01
2.126312255859375000e+06 9.095950869139491912e-01
2.127075195312500000e+06 9.103366847493996605e-01
2.127838134765625000e+06 9.110759924773775831e-01
2.128601074218750000e+06 9.118129985555293304e-01
2.129364013671875000e+06 9.125476914590816557e-01
2.130126953125000000e+06 9.132800596810793925e-01
2.130889892578125000e+06 9.140100917326366980e-01
2.131652832031250000e+06 9.147377761431685350e-01
2.132415771484375000e+06 9.154631014606403605e-01
2.133178710937500000e+06 9.161860562518033824e-01
2.133941650390625000e+06 9.169066291024413617e-01
2.134704589843750000e+06 9.176248086176070906e-01
2.135467529296875000e+06 9.183405834218646424e-01
2.136230468750000000e+06 9.190539421595297354e-01
2.136993408203125000e+06 9.197648734949099847e-01
2.137756347656250000e+06 9.204733661125433786e-01
2.138519287109375000e+06 9.211794087174403067e-01
2.139282226562500000e+06 9.218829900353201490e-01
2.140045166015625000e+06 9.225840988128503062e-01
2.140808105468750000e+06 9.232827238178877849e-01
2.141571044921875000e+06 9.239788538397151196e-01
2.142333984375000000e+06 9.246724776892768505e-01
2.143096923828125000e+06 9.253635841994225508e-01
2.143859863281250000e+06 9.260521622251369767e-01
2.144622802734375000e+06 9.267382006437827613e-01
2.145385742187500000e+06 9.274216883553356716e-01
2.146148681640625000e+06 9.281026142826179770e-01
2.146911621093750000e+06 9.287809673715400338e-01
2.147674560546875000e+06 9.294567365913307677e-01
2.148437500000000000e+06 9.301299109347752614e-01
2.149200439453125000e+06 9.308004794184494557e-01
2.149963378906250000e+06 9.314684310829544067e-01
2.150726318359375000e+06 9.321337549931517641e-01
2.151489257812500000e+06 9.327964402383940312e-01
2.152252197265625000e+06 9.334564759327621530e-01
2.153015136718750000e+06 9.341138512152953322e-01
2.153778076171875000e+06 9.347685552502268402e-01
2.154541015625000000e+06 9.354205772272112807e-01
2.155303955078125000e+06 9.360699063615621762e-01
2.156066894531250000e+06 9.367165318944777885e-01
2.156829833984375000e+06 9.373604430932770404e-01
2.157592773437500000e+06 9.380016292516250020e-01
2.158355712890625000e+06 9.386400796897675924e-01
2.159118652343750000e+06 9.392757837547585087e-01
2.159881591796875000e+06 9.399087308206879321e-01
2.160644531250000000e+06 9.405389102889143427e-01
2.161407470703125000e+06 9.411663115882875630e-01
2.162170410156250000e+06 9.417909241753812388e-01
2.162933349609375000e+06 9.424127375347198798e-01
2.163696289062500000e+06 9.430317411790009041e-01
2.164459228515625000e+06 9.436479246493271189e-01
2.165222167968750000e+06 9.442612775154272109e-01
2.165985107421875000e+06 9.448717893758866726e-01
2.166748046875000000e+06 9.454794498583655171e-01
2.167510986328125000e+06 9.460842486198307588e-01
2.168273925781250000e+06 9.466861753467727958e-01
2.169036865234375000e+06 9.472852197554335607e-01
2.169799804687500000e+06 9.478813715920273442e-01
2.170562744140625000e+06 9.484746206329638385e-01
2.171325683593750000e+06 9.490649566850676289e-01
2.172088623046875000e+06 9.496523695858043457e-01
2.172851562500000000e+06 9.502368492034940495e-01
2.173614501953125000e+06 9.508183854375390487e-01
2.174377441406250000e+06 9.513969682186360632e-01
2.175140380859375000e+06 9.519725875090031542e-01
2.175903320312500000e+06 9.525452333025885565e-01
2.176666259765625000e+06 9.531148956252977200e-01
2.177429199218750000e+06 9.536815645352036963e-01
2.178192138671875000e+06 9.542452301227681843e-01
2.178955078125000000e+06 9.548058825110553594e-01
2.179718017578125000e+06 9.553635118559480333e-01
2.180480957031250000e+06 9.559181083463608175e-01
2.181243896484375000e+06 9.564696622044583929e-01
2.182006835937500000e+06 9.570181636858634544e-01
2.182769775390625000e+06 9.575636030798758691e-01
2.183532714843750000e+06 9.581059707096798439e-01
2.184295654296875000e+06 9.586452569325588646e-01
2.185058593750000000e+06 9.591814521401050841e-01
2.185821533203125000e+06 9.597145467584313749e-01
2.186584472656250000e+06 9.602445312483791628e-01
2.187347412109375000e+06 9.607713961057285923e-01
2.188110351562500000e+06 9.612951318614088025e-01
2.188873291015625000e+06 9.618157290817028748e-01
2.189636230468750000e+06 9.623331783684551111e-01
2.190399169921875000e+06 9.628474703592823092e-01
2.191162109375000000e+06 9.633585957277709388e-01
2.191925048828125000e+06 9.638665451836920806e-01
2.192687988281250000e+06 9.643713094731981572e-01
2.193450927734375000e+06 9.648728793790307678e-01
2.194213867187500000e+06 9.653712457207228592e-01
2.194976806640625000e+06 9.658663993548011195e-01
2.195739746093750000e+06 9.663583311749860405e-01
2.196502685546875000e+06 9.668470321123963096e-01
2.197265625000000000e+06 9.673324931357455414e-01
2.198028564453125000e+06 9.678147052515438942e-01
2.198791503906250000e+06 9.682936595042959116e-01
2.199554443359375000e+06 9.687693469766999188e-01
2.200317382812500000e+06 9.692417587898416453e-01
2.201080322265625000e+06 9.697108861033965077e-01
2.201843261718750000e+06 9.701767201158207898e-01
2.202606201171875000e+06 9.706392520645488187e-01
2.203369140625000000e+06 9.710984732261852548e-01
2.204132080078125000e+06 9.715543749167026011e-01
2.204895019531250000e+06 9.720069484916296076e-01
2.205657958984375000e+06 9.724561853462444505e-01
2.206420898437500000e+06 9.729020769157685766e-01
2.207183837890625000e+06 9.733446146755531103e-01
2.207946777343750000e+06 9.737837901412729202e-01
2.208709716796875000e+06 9.742195948691100282e-01
2.209472656250000000e+06 9.746520204559475653e-01
2.210235595703125000e+06 9.750810585395519592e-01
2.210998535156250000e+06 9.755067007987620054e-01
2.211761474609375000e+06 9.759289389536747183e-01
2.212524414062500000e+06 9.763477647658286296e-01
2.213287353515625000e+06 9.767631700383895277e-01
2.214050292968750000e+06 9.771751466163317579e-01
2.214813232421875000e+06 9.775836863866215198e-01
2.215576171875000000e+06 9.779887812783976120e-01
2.216339111328125000e+06 9.783904232631543962e-01
2.217102050781250000e+06 9.787886043549189896e-01
2.217864990234375000e+06 9.791833166104297881e-01
2.218627929687500000e+06 9.795745521293187652e-01
2.219390869140625000e+06 9.799623030542827795e-01
2.220153808593750000e+06 9.803465615712646519e-01
2.220916748046875000e+06 9.807273199096280258e-01
2.221679687500000000e+06 9.811045703423282305e-01
2.222442626953125000e+06 9.814783051860911378e-01
2.223205566406250000e+06 9.818485168015820275e-01
2.223968505859375000e+06 9.822151975935804469e-01
2.224731445312500000e+06 9.825783400111494092e-01
2.225494384765625000e+06 9.829379365478053687e-01
2.226257324218750000e+06 9.832939797416910821e-01
2.227020263671875000e+06 9.836464621757381455e-01
2.227783203125000000e+06 9.839953764778398559e-01
2.228546142578125000e+06 9.843407153210138594e-01
2.229309082031250000e+06 9.846824714235705711e-01
2.230072021484375000e+06 9.850206375492771560e-01
2.230834960937500000e+06 9.853552065075202870e-01
2.231597900390625000e+06 9.856861711534691262e-01
2.232360839843750000e+06 9.860135243882390821e-01
2.233123779296875000e+06 9.863372591590514604e-01
2.233886718750000000e+06 9.866573684593933358e-01
2.234649658203125000e+06 9.869738453291772018e-01
2.235412597656250000e+06 9.872866828548986229e-01
2.236175537109375000e+06 9.875958741697944410e-01
2.236938476562500000e+06 9.879014124539966524e-01
2.237701416015625000e+06 9.882032909346927241e-01
2.238464355468750000e+06 9.885015028862730313e-01
2.239227294921875000e+06 9.887960416304907296e-01
2.239990234375000000e+06 9.890869005366093036e-01
2.240753173828125000e+06 9.893740730215558887e-01
2.241516113281250000e+06 9.896575525500735937e-01
2.242279052734375000e+06 9.899373326348679392e-01
2.243041992187500000e+06 9.902134068367556274e-01
2.243804931640625000e+06 9.904857687648132014e-01
2.244567871093750000e+06 9.907544120765243711e-01
2.245330810546875000e+06 9.910193304779226775e-01
2.246093750000000000e+06 9.912805177237380416e-01
2.246856689453125000e+06 9.915379676175396506e-01
2.247619628906250000e+06 9.917916740118788432e-01
2.248382568359375000e+06 9.920416308084293311e-01
2.249145507812500000e+06 9.922878319581288631e-01
2.249908447265625000e+06 9.925302714613184474e-01
2.250671386718750000e+06 9.927689433678786868e-01
2.251434326171875000e+06 9.930038417773704440e-01
2.252197265625000000e+06 9.932349608391696227e-01
2.252960205078125000e+06 9.934622947526009495e-01
2.253723144531250000e+06 9.936858377670744202e-01
2.254486083984375000e+06 9.939055841822164172e-01
2.255249023437500000e+06 9.941215283480054898e-01
2.256011962890625000e+06 9.943336646648988086e-01
2.256774902343750000e+06 9.945419875839639490e-01
2.257537841796875000e+06 9.947464916070096752e-01
2.258300781250000000e+06 9.949471712867113959e-01
2.259063720703125000e+06 9.951440212267407270e-01
2.259826660156250000e+06 9.953370360818862839e-01
2.260589599609375000e+06 9.955262105581841325e-01
2.261352539062500000e+06 9.957115394130383601e-01
2.262115478515625000e+06 9.958930174553439763e-01
2.262878417968750000e+06 9.960706395456083717e-01
2.263641357421875000e+06 9.962444005960729987e-01
2.264404296875000000e+06 9.964142955708302773e-01
2.265167236328125000e+06 9.965803194859432779e-01
2.265930175781250000e+06 9.967424674095644033e-01
2.266693115234375000e+06 9.969007344620464117e-01
2.267456054687500000e+06 9.970551158160650962e-01
2.268218994140625000e+06 9.972056066967250887e-01
2.268981933593750000e+06 9.973522023816773219e-01
2.269744873046875000e+06 9.974948982012299403e-01
2.270507812500000000e+06 9.976336895384586567e-01
2.271270751953125000e+06 9.977685718293141104e-01
2.272033691406250000e+06 9.978995405627348880e-01
2.272796630859375000e+06 9.980265912807487760e-01
2.273559570312500000e+06 9.981497195785835608e-01
2.274322509765625000e+06 9.982689211047692801e-01
2.275085449218750000e+06 9.983841915612452489e-01
2.275848388671875000e+06 9.984955267034564264e-01
2.276611328125000000e+06 9.986029223404625510e-01
2.277374267578125000e+06 9.987063743350330647e-01
2.278137207031250000e+06 9.988058786037481429e-01
2.278900146484375000e+06 9.989014311170990590e-01
2.279663085937500000e+06 9.989930278995812207e-01
2.280426025390625000e+06 9.990806650297916480e-01
2.281188964843750000e+06 9.991643386405246741e-01
2.281951904296875000e+06 9.992440449188659812e-01
2.282714843750000000e+06 9.993197801062818630e-01
2.283477783203125000e+06 9.993915404987127049e-01
2.284240722656250000e+06 9.994593224466640224e-01
2.285003662109375000e+06 9.995231223552929478e-01
2.285766601562500000e+06 9.995829366844971586e-01
2.286529541015625000e+06 9.996387619490033627e-01
2.287292480468750000e+06 9.996905947184475671e-01
2.288055419921875000e+06 9.997384316174681151e-01
2.288818359375000000e+06 9.997822693257776283e-01
2.289581298828125000e+06 9.998221045782540450e-01
2.290344238281250000e+06 9.998579341650180030e-01
2.291107177734375000e+06 9.998897549315121092e-01
2.291870117187500000e+06 9.999175637785796544e-01
2.292633056640625000e+06 9.999413576625424405e-01
2.293395996093750000e+06 9.999611335952766078e-01
2.294158935546875000e+06 9.999768886442864657e-01
2.294921875000000000e+06 9.999886199327806535e-01
2.295684814453125000e+06 9.999963246397425287e-01
2.296447753906250000e+06 1.000000000000000000e+00
2.297210693359375000e+06 9.999996433043016886e-01
2.297973632812500000e+06 9.999952518993783235e-01
2.298736572265625000e+06 9.999868231880172376e-01
2.299499511718750000e+06 9.999743546291225416e-01
2.300262451171875000e+06 9.999578437377865114e-01
2.301025390625000000e+06 9.999372880853489853e-01
2.301788330078125000e+06 9.999126852994651982e-01
2.302551269531250000e+06 9.998840330641605156e-01
2.303314208984375000e+06 9.998513291198987130e-01
2.304077148437500000e+06 9.998145712636367088e-01
2.304840087890625000e+06 9.997737573488825191e-01
2.305603027343750000e+06 9.997288852857553199e-01
2.306365966796875000e+06 9.996799530410379608e-01
2.307128906250000000e+06 9.996269586382335870e-01
2.307891845703125000e+06 9.995699001576181519e-01
2.308654785156250000e+06 9.995087757362924874e-01
2.309417724609375000e+06 9.994435835682331515e-01
2.310180664062500000e+06 9.993743219043426107e-01
2.310943603515625000e+06 9.993009890524963135e-01
2.311706542968750000e+06 9.992235833775920950e-01
2.312469482421875000e+06 9.991421033015952524e-01
2.313232421875000000e+06 9.990565473035808441e-01
2.313995361328125000e+06 9.989669139197829839e-01
2.314758300781250000e+06 9.988732017436308119e-01
2.315521240234375000e+06 9.987754094257935700e-01
2.316284179687500000e+06 9.986735356742199032e-01
2.317047119140625000e+06 9.985675792541749418e-01
2.317810058593750000e+06 9.984575389882812679e-01
2.318572998046875000e+06 9.983434137565498911e-01
2.319335937500000000e+06 9.982252024964205495e-01
2.320098876953125000e+06 9.981029042027913523e-01
2.320861816406250000e+06 9.979765179280540854e-01
2.321624755859375000e+06 9.978460427821242984e-01
2.322387695312500000e+06 9.977114779324717242e-01
2.323150634765625000e+06 9.975728226041483682e-01
2.323913574218750000e+06 9.974300760798172627e-01
2.324676513671875000e+06 9.972832376997780024e-01
2.325439453125000000e+06 9.971323068619932783e-01
2.326202392578125000e+06 9.969772830221098614e-01
2.326965332031250000e+06 9.968181656934842483e-01
2.327728271484375000e+06 9.966549544472037558e-01
2.328491210937500000e+06 9.964876489121046177e-01
2.329254150390625000e+06 9.963162487747925233e-01
2.330017089843750000e+06 9.961407537796600487e-01
2.330780029296875000e+06 9.959611637289047525e-01
2.331542968750000000e+06 9.957774784825413894e-01
2.332305908203125000e+06 9.955896979584170081e-01
2.333068847656250000e+06 9.953978221322258291e-01
2.333831787109375000e+06 9.952018510375180149e-01
2.334594726562500000e+06 9.950017847657115500e-01
2.335357666015625000e+06 9.947976234661007888e-01
2.336120605468750000e+06 9.945893673458635620e-01
2.336883544921875000e+06 9.943770166700700575e-01
2.337646484375000000e+06 9.941605717616859295e-01
2.338409423828125000e+06 9.939400330015765173e-01
2.339172363281250000e+06 9.937154008285120632e-01
2.339935302734375000e+06 9.934866757391653813e-01
2.340698242187500000e+06 9.932538582881154099e-01
2.341461181640625000e+06 9.930169490878471006e-01
2.342224121093750000e+06 9.927759488087449791e-01
2.342987060546875000e+06 9.925308581790941442e-01
2.343750000000000000e+06 9.922816779850749391e-01
2.344512939453125000e+06 9.920284090707526259e-01
2.345275878906250000e+06 9.917710523380783849e-01
2.346038818359375000e+06 9.915096087468745489e-01
2.346801757812500000e+06 9.912440793148272755e-01
2.347564697265625000e+06 9.909744651174744456e-01
2.348327636718750000e+06 9.907007672881986693e-01
2.349090576171875000e+06 9.904229870182061912e-01
2.349853515625000000e+06 9.901411255565193414e-01
2.350616455078125000e+06 9.898551842099561071e-01
2.351379394531250000e+06 9.895651643431166988e-01
2.352142333984375000e+06 9.892710673783631226e-01
2.352905273437500000e+06 9.889728947957999727e-01
2.353668212890625000e+06 9.886706481332561136e-01
2.354431152343750000e+06 9.883643289862583670e-01
2.355194091796875000e+06 9.880539390080131934e-01
2.355957031250000000e+06 9.877394799093789368e-01
2.356719970703125000e+06 9.874209534588420656e-01
2.357482910156250000e+06 9.870983614824896391e-01
2.358245849609375000e+06 9.867717058639814409e-01
2.359008789062500000e+06 9.864409885445202253e-01
2.359771728515625000e+06 9.861062115228229619e-01
2.360534667968750000e+06 9.857673768550869742e-01
2.361297607421875000e+06 9.854244866549575210e-01
2.362060546875000000e+06 9.850775430934952670e-01
2.362823486328125000e+06 9.847265483991387569e-01
2.363586425781250000e+06 9.843715048576684445e-01
2.364349365234375000e+06 9.840124148121697223e-01
2.365112304687500000e+06 9.836492806629938412e-01
2.365875244140625000e+06 9.832821048677152787e-01
2.366638183593750000e+06 9.829108899410932132e-01
2.367401123046875000e+06 9.825356384550276712e-01
2.368164062500000000e+06 9.821563530385142293e-01
2.368927001953125000e+06 9.817730363776030478e-01
2.369689941406250000e+06 9.813856912153456902e-01
2.370452880859375000e+06 9.809943203517543786e-01
2.371215820312500000e+06 9.805989266437501461e-01
2.371978759765625000e+06 9.801995130051108784e-01
2.372741699218750000e+06 9.797960824064246843e-01
2.373504638671875000e+06 9.793886378750336075e-01
2.374267578125000000e+06 9.789771824949818901e-01
2.375030517578125000e+06 9.785617194069596847e-01
2.375793457031250000e+06 9.781422518082503181e-01
2.376556396484375000e+06 9.777187829526686746e-01
2.377319335937500000e+06 9.772913161505050184e-01
2.378082275390625000e+06 9.768598547684674838e-01
2.378845214843750000e+06 9.764244022296156844e-01
2.379608154296875000e+06 9.759849620133035364e-01
2.380371093750000000e+06 9.755415376551158646e-01
2.381134033203125000e+06 9.750941327467997910e-01
2.381896972656250000e+06 9.746427509362043384e-01
2.382659912109375000e+06 9.741873959272095984e-01
2.383422851562500000e+06 9.737280714796618941e-01
2.384185791015625000e+06 9.732647814093026151e-01
2.384948730468750000e+06 9.727975295876974959e-01
2.385711669921875000e+06 9.723263199421678937e-01
2.386474609375000000e+06 9.718511564557141824e-01
2.387237548828125000e+06 9.713720431669461419e-01
2.388000488281250000e+06 9.708889841700028001e-01
2.388763427734375000e+06 9.704019836144817113e-01
2.389526367187500000e+06 9.699110457053579104e-01
2.390289306640625000e+06 9.694161747029064191e-01
2.391052246093750000e+06 9.689173749226233090e-01
2.391815185546875000e+06 9.684146507351409916e-01
2.392578125000000000e+06 9.679080065661537224e-01
2.393341064453125000e+06 9.673974468963255635e-01
2.394104003906250000e+06 9.668829762612130008e-01
2.394866943359375000e+06 9.663645992511756821e-01
2.395629882812500000e+06 9.658423205112904864e-01
2.396392822265625000e+06 9.653161447412642593e-01
2.397155761718750000e+06 9.647860766953439970e-01
2.397918701171875000e+06 9.642521211822274729e-01
2.398681640625000000e+06 9.637142830649719771e-01
2.399444580078125000e+06 9.631725672609009470e-01
2.400207519531250000e+06 9.626269787415120405e-01
2.400970458984375000e+06 9.620775225323802138e-01
2.401733398437500000e+06 9.615242037130627972e-01
2.402496337890625000e+06 9.609670274170052373e-01
2.403259277343750000e+06 9.604059988314382901e-01
2.404022216796875000e+06 9.598411231972815427e-01
2.404785156250000000e+06 9.592724058090436046e-01
2.405548095703125000e+06 9.586998520147188563e-01
2.406311035156250000e+06 9.581234672156858645e-01
2.407073974609375000e+06 9.575432568666033539e-01
2.407836914062500000e+06 9.569592264753058464e-01
2.408599853515625000e+06 9.563713816026979675e-01
2.409362792968750000e+06 9.557797278626453119e-01
2.410125732421875000e+06 9.551842709218691940e-01
2.410888671875000000e+06 9.545850164998362919e-01
2.411651611328125000e+06 9.539819703686474028e-01
2.412414550781250000e+06 9.533751383529256440e-01
2.413177490234375000e+06 9.527645263297086498e-01
2.413940429687500000e+06 9.521501402283267801e-01
2.414703369140625000e+06 9.515319860302962063e-01
2.415466308593750000e+06 9.509100697691988957e-01
2.416229248046875000e+06 9.502843975305665936e-01
2.416992187500000000e+06 9.496549754517620290e-01
2.417755126953125000e+06 9.490218097218633408e-01
2.418518066406250000e+06 9.483849065815392887e-01
2.419281005859375000e+06 9.477442723229311250e-01
2.420043945312500000e+06 9.470999132895298045e-01
2.420806884765625000e+06 9.464518358760516392e-01
2.421569824218750000e+06 9.458000465283155078e-01
2.422332763671875000e+06 9.451445517431164012e-01
2.423095703125000000e+06 9.444853580680994121e-01
2.423858642578125000e+06 9.438224721016315044e-01
2.424621582031250000e+06 9.431559004926746148e-01
2.425384521484375000e+06 9.424856499406538690e-01
2.426147460937500000e+06 9.418117271953284630e-01
2.426910400390625000e+06 9.411341390566599907e-01
2.427673339843750000e+06 9.404528923746787727e-01
2.428436279296875000e+06 9.397679940493505191e-01
2.429199218750000000e+06 9.390794510304426579e-01
2.429962158203125000e+06 9.383872703173860019e-01
2.430725097656250000e+06 9.376914589591420768e-01
2.431488037109375000e+06 9.369920240540603462e-01
2.432250976562500000e+06 9.362889727497429870e-01
2.433013916015625000e+06 9.355823122429037797e-01
2.433776855468750000e+06 9.348720497792282202e-01
2.434539794921875000e+06 9.341581926532281921e-01
2.435302734375000000e+06 9.334407482081062968e-01
2.436065673828125000e+06 9.327197238356031983e-01
2.436828613281250000e+06 9.319951269758599555e-01
2.437591552734375000e+06 9.312669651172676977e-01
2.438354492187500000e+06 9.305352457963241841e-01
2.439117431640625000e+06 9.297999765974834796e-01
2.439880371093750000e+06 9.290611651530076287e-01
2.440643310546875000e+06 9.283188191428197733e-01
2.441406250000000000e+06 9.275729462943482773e-01
2.442169189453125000e+06 9.268235543823811762e-01
2.442932128906250000e+06 9.260706512289080816e-01
2.443695068359375000e+06 9.253142447029695239e-01
2.444458007812500000e+06 9.245543427205032971e-01
2.445220947265625000e+06 9.237909532441856975e-01
2.445983886718750000e+06 9.230240842832793113e-01
2.446746826171875000e+06 9.222537438934719223e-01
2.447509765625000000e+06 9.214799401767204134e-01
2.448272705078125000e+06 9.207026812810912286e-01
2.449035644531250000e+06 9.199219754006006111e-01
2.449798583984375000e+06 9.191378307750518450e-01
2.450561523437500000e+06 9.183502556898750502e-01
2.451324462890625000e+06 9.175592584759642012e-01
2.452087402343750000e+06 9.167648475095134808e-01
2.452850341796875000e+06 9.159670312118496360e-01
2.453613281250000000e+06 9.151658180492723282e-01
2.454376220703125000e+06 9.143612165328809382e-01
2.455139160156250000e+06 9.135532352184133620e-01
2.455902099609375000e+06 9.127418827060728157e-01
2.456665039062500000e+06 9.119271676403619686e-01
2.457427978515625000e+06 9.111090987099108585e-01
2.458190917968750000e+06 9.102876846473082484e-01
2.458953857421875000e+06 9.094629342289264340e-01
2.459716796875000000e+06 9.086348562747520452e-01
2.460479736328125000e+06 9.078034596482119634e-01
2.461242675781250000e+06 9.069687532559971288e-01
2.462005615234375000e+06 9.061307460478881248e-01
2.462768554687500000e+06 9.052894470165807617e-01
2.463531494140625000e+06 9.044448651975066644e-01
2.464294433593750000e+06 9.035970096686587461e-01
2.465057373046875000e+06 9.027458895504076875e-01
2.465820312500000000e+06 9.018915140053286317e-01
2.466583251953125000e+06 9.010338922380157767e-01
2.467346191406250000e+06 9.001730334949056278e-01
2.468109130859375000e+06 8.993089470640908134e-01
2.468872070312500000e+06 8.984416422751405618e-01
2.469635009765625000e+06 8.975711284989170702e-01
2.470397949218750000e+06 8.966974151473894317e-01
2.471160888671875000e+06 8.958205116734516693e-01
2.471923828125000000e+06 8.949404275707312229e-01
2.472686767578125000e+06 8.940571723734093146e-01
2.473449707031250000e+06 8.931707556560294359e-01
2.474212646484375000e+06 8.922811870333086093e-01
2.474975585937500000e+06 8.913884761599512041e-01
2.475738525390625000e+06 8.904926327304569789e-01
2.476501464843750000e+06 8.895936664789311221e-01
2.477264404296875000e+06 8.886915871788936272e-01
2.478027343750000000e+06 8.877864046430876677e-01
2.478790283203125000e+06 8.868781287232839761e-01
2.479553222656250000e+06 8.859667693100906627e-01
2.480316162109375000e+06 8.850523363327578164e-01
2.481079101562500000e+06 8.841348397589823271e-01
2.481842041015625000e+06 8.832142895947114880e-01
2.482604980468750000e+06 8.822906958839482616e-01
2.483367919921875000e+06 8.813640687085526615e-01
2.484130859375000000e+06 8.804344181880441322e-01
2.484893798828125000e+06 8.795017544794041520e-01
2.485656738281250000e+06 8.785660877768761701e-01
2.486419677734375000e+06 8.776274283117635466e-01
2.487182617187500000e+06 8.766857863522341532e-01
2.487945556640625000e+06 8.757411722031125390e-01
2.488708496093750000e+06 8.747935962056833104e-01
2.489471435546875000e+06 8.738430687374852956e-01
2.490234375000000000e+06 8.728896002121093733e-01
2.490997314453125000e+06 8.719332010789938581e-01
2.491760253906250000e+06 8.709738818232205526e-01
2.492523193359375000e+06 8.700116529653079134e-01
2.493286132812500000e+06 8.690465250610072134e-01
2.494049072265625000e+06 8.680785087010937096e-01
2.494812011718750000e+06 8.671076145111602518e-01
2.495574951171875000e+06 8.661338531514100048e-01
2.496337890625000000e+06 8.651572353164471707e-01
2.497100830078125000e+06 8.641777717350670462e-01
2.497863769531250000e+06 8.631954731700474115e-01
2.498626708984375000e+06 8.622103504179374767e-01
2.499389648437500000e+06 8.612224143088474948e-01
2.500152587890625000e+06 8.602316757062357100e-01
2.500915527343750000e+06 8.592381455066979701e-01
2.501678466796875000e+06 8.582418346397533426e-01
2.502441406250000000e+06 8.572427540676306190e-01
2.503204345703125000e+06 8.562409147850559288e-01
2.503967285156250000e+06 8.552363278190362461e-01
2.504730224609375000e+06 8.542290042286463381e-01
2.505493164062500000e+06 8.532189551048103837e-01
2.506256103515625000e+06 8.522061915700871459e-01
2.507019042968750000e+06 8.511907247784534780e-01
2.507781982421875000e+06 8.501725659150869419e-01
2.508544921875000000e+06 8.491517261961467611e-01
2.509307861328125000e+06 8.481282168685552181e-01
2.510070800781250000e+06 8.471020492097802723e-01
2.510833740234375000e+06 8.460732345276148481e-01
2.511596679687500000e+06 8.450417841599568991e-01
2.512359619140625000e+06 8.440077094745898068e-01
2.513122558593750000e+06 8.429710218689581147e-01
2.513885498046875000e+06 8.419317327699500364e-01
2.514648437500000000e+06 8.408898536336730789e-01
2.515411376953125000e+06 8.398453959452314432e-01
2.516174316406250000e+06 8.387983712185029805e-01
2.516937255859375000e+06 8.377487909959173695e-01
2.517700195312500000e+06 8.366966668482288538e-01
2.518463134765625000e+06 8.356420103742941974e-01
2.519226074218750000e+06 8.345848332008470871e-01
2.519989013671875000e+06 8.335251469822722026e-01
2.520751953125000000e+06 8.324629634003797296e-01
2.521514892578125000e+06 8.313982941641793190e-01
2.522277832031250000e+06 8.303311510096517134e-01
2.523040771484375000e+06 8.292615456995233725e-01
2.523803710937500000e+06 8.281894900230378775e-01
2.524566650390625000e+06 8.271149957957270038e-01
2.525329589843750000e+06 8.260380748591856781e-01
2.526092529296875000e+06 8.249587390808377219e-01
2.526855468750000000e+06 8.238770003537095876e-01
2.527618408203125000e+06 8.227928705962019862e-01
2.528381347656250000e+06 8.217063617518565177e-01
2.529144287109375000e+06 8.206174857891264107e-01
2.529907226562500000e+06 8.195262547011460397e-01
2.530670166015625000e+06 8.184326805055004428e-01
2.531433105468750000e+06 8.173367752439899547e-01
2.532196044921875000e+06 8.162385509824017227e-01
2.532958984375000000e+06 8.151380198102773367e-01
2.533721923828125000e+06 8.140351938406776844e-01
2.534484863281250000e+06 8.129300852099498043e-01
2.535247802734375000e+06 8.118227060774967363e-01
2.536010742187500000e+06 8.107130686255404894e-01
2.536773681640625000e+06 8.096011850588873404e-01
2.537536621093750000e+06 8.084870676046969074e-01
2.538299560546875000e+06 8.073707285122448951e-01
2.539062500000000000e+06 8.062521800526871729e-01
2.539825439453125000e+06 8.051314345188250732e-01
2.540588378906250000e+06 8.040085042248716896e-01
2.541351318359375000e+06 8.028834015062124019e-01
2.542114257812500000e+06 8.017561387191710631e-01
2.542877197265625000e+06 8.006267282407716346e-01
2.543640136718750000e+06 7.994951824685022634e-01
2.544403076171875000e+06 7.983615138200780281e-01
2.545166015625000000e+06 7.972257347332029065e-01
2.545928955078125000e+06 7.960878576653321881e-01
2.546691894531250000e+06 7.949478950934353305e-01
2.547454833984375000e+06 7.938058595137551521e-01
2.548217773437500000e+06 7.926617634415730196e-01
2.548980712890625000e+06 7.915156194109675969e-01
2.549743652343750000e+06 7.903674399745749257e-01
2.550506591796875000e+06 7.892172377033526143e-01
2.551269531250000000e+06 7.880650251863376976e-01
2.552032470703125000e+06 7.869108150304064964e-01
2.552795410156250000e+06 7.857546198600374732e-01
2.553558349609375000e+06 7.845964523170683158e-01
2.554321289062500000e+06 7.834363250604581275e-01
2.555084228515625000e+06 7.822742507660447320e-01
2.555847167968750000e+06 7.811102421263045326e-01
2.556610107421875000e+06 7.799443118501125927e-01
2.557373046875000000e+06 7.787764726625010514e-01
2.558135986328125000e+06 7.776067373044174280e-01
2.558898925781250000e+06 7.764351185324845916e-01
2.559661865234375000e+06 7.752616291187565123e-01
2.560424804687500000e+06 7.740862818504800069e-01
2.561187744140625000e+06 7.729090895298492692e-01
2.561950683593750000e+06 7.717300649737680596e-01
2.562713623046875000e+06 7.705492210136036801e-01
2.563476562500000000e+06 7.693665704949470552e-01
2.564239501953125000e+06 7.681821262773683712e-01
2.565002441406250000e+06 7.669959012341769355e-01
2.565765380859375000e+06 7.658079082521774827e-01
2.566528320312500000e+06 7.646181602314264802e-01
2.567291259765625000e+06 7.634266700849905440e-01
2.568054199218750000e+06 7.622334507387031888e-01
2.568817138671875000e+06 7.610385151309223550e-01
2.569580078125000000e+06 7.598418762122848280e-01
2.570343017578125000e+06 7.586435469454667624e-01
2.571105957031250000e+06 7.574435403049378790e-01
2.571868896484375000e+06 7.562418692767177708e-01
2.572631835937500000e+06 7.550385468581360948e-01
2.573394775390625000e+06 7.538335860575837710e-01
2.574157714843750000e+06 7.526269998942741735e-01
2.574920654296875000e+06 7.514188013979974379e-01
2.575683593750000000e+06 7.502090036088766567e-01
2.576446533203125000e+06 7.489976195771242962e-01
2.577209472656250000e+06 7.477846623628009448e-01
2.577972412109375000e+06 7.465701450355682889e-01
2.578735351562500000e+06 7.453540806744477498e-01
2.579498291015625000e+06 7.441364823675749030e-01
2.580261230468750000e+06 7.429173632119584481e-01
2.581024169921875000e+06 7.416967363132335178e-01
2.581787109375000000e+06 7.404746147854215366e-01
2.582550048828125000e+06 7.392510117506818634e-01
2.583312988281250000e+06 7.380259403390729833e-01
2.584075927734375000e+06 7.367994136883055933e-01
2.584838867187500000e+06 7.355714449435017954e-01
2.585601806640625000e+06 7.343420472569476276e-01
2.586364746093750000e+06 7.331112337878543661e-01
2.587127685546875000e+06 7.318790177021107235e-01
2.587890625000000000e+06 7.306454121720432626e-01
2.588653564453125000e+06 7.294104303761691499e-01
2.589416503906250000e+06 7.281740854989566802e-01
2.590179443359375000e+06 7.269363907305796957e-01
2.590942382812500000e+06 7.256973592666758899e-01
2.591705322265625000e+06 7.244570043081016708e-01
2.592468261718750000e+06 7.232153390606923526e-01
2.593231201171875000e+06 7.219723767350165744e-01
2.593994140625000000e+06 7.207281305461350485e-01
2.594757080078125000e+06 7.194826137133578658e-01
2.595520019531250000e+06 7.182358394600009133e-01
2.596282958984375000e+06 7.169878210131451768e-01
2.597045898437500000e+06 7.157385716033924927e-01
2.597808837890625000e+06 7.144881044646251844e-01
2.598571777343750000e+06 7.132364328337633674e-01
2.599334716796875000e+06 7.119835699505225879e-01
2.600097656250000000e+06 7.107295290571743474e-01
2.600860595703125000e+06 7.094743233982991892e-01
2.601623535156250000e+06 7.082179662205534409e-01
2.602386474609375000e+06 7.069604707724201909e-01
2.603149414062500000e+06 7.057018503039723667e-01
2.603912353515625000e+06 7.044421180666315951e-01
2.604675292968750000e+06 7.031812873129268393e-01
2.605438232421875000e+06 7.019193712962530363e-01
2.606201171875000000e+06 7.006563832706321771e-01
2.606964111328125000e+06 6.993923364904737205e-01
2.607727050781250000e+06 6.981272442103322318e-01
2.608489990234375000e+06 6.968611196846690170e-01
2.609252929687500000e+06 6.955939761676133148e-01
2.610015869140625000e+06 6.943258269127227100e-01
2.610778808593750000e+06 6.930566851727441025e-01
2.611541748046875000e+06 6.917865641993721226e-01
2.612304687500000000e+06 6.905154772430153187e-01
2.613067626953125000e+06 6.892434375525549051e-01
2.613830566406250000e+06 6.879704583751068414e-01
2.614593505859375000e+06 6.866965529557846892e-01
2.615356445312500000e+06 6.854217345374616910e-01
2.616119384765625000e+06 6.841460163605327383e-01
2.616882324218750000e+06 6.828694116626794486e-01
2.617645263671875000e+06 6.815919336786312455e-01
2.618408203125000000e+06 6.803135956399288808e-01
2.619171142578125000e+06 6.790344107746904001e-01
2.619934082031250000e+06 6.777543923073727772e-01
2.620697021484375000e+06 6.764735534585379906e-01
2.621459960937500000e+06 6.751919074446165459e-01
2.622222900390625000e+06 6.739094674776735516e-01
2.622985839843750000e+06 6.726262467651725752e-01
2.623748779296875000e+06 6.713422585097421624e-01
2.624511718750000000e+06 6.700575159089433575e-01
2.625274658203125000e+06 6.687720321550321145e-01
2.626037597656250000e+06 6.674858204347303703e-01
2.626800537109375000e+06 6.661988939289884559e-01
2.627563476562500000e+06 6.649112658127572795e-01
2.628326416015625000e+06 6.636229492547514042e-01
2.629089355468750000e+06 6.623339574172198985e-01
2.629852294921875000e+06 6.610443034557140773e-01
2.630615234375000000e+06 6.597540005188562429e-01
2.631378173828125000e+06 6.584630617481072035e-01
2.632141113281250000e+06 6.571715002775389003e-01
2.632904052734375000e+06 6.558793292336014824e-01
2.633666992187500000e+06 6.545865617348949339e-01
2.634429931640625000e+06 6.532932108919392578e-01
2.635192871093750000e+06 6.519992898069456588e-01
2.635955810546875000e+06 6.507048115735880600e-01
2.636718750000000000e+06 6.494097892767740632e-01
2.637481689453125000e+06 6.481142359924192409e-01
2.638244628906250000e+06 6.468181647872177642e-01
2.639007568359375000e+06 6.455215887184166945e-01
2.639770507812500000e+06 6.442245208335887208e-01
2.640533447265625000e+06 6.429269741704068952e-01
2.641296386718750000e+06 6.416289617564179260e-01
2.642059326171875000e+06 6.403304966088192440e-01
2.642822265625000000e+06 6.390315917342310748e-01
2.643585205078125000e+06 6.377322601284750592e-01
2.644348144531250000e+06 6.364325147763486568e-01
2.645111083984375000e+06 6.351323686514032119e-01
2.645874023437500000e+06 6.338318347157196886e-01
2.646636962890625000e+06 6.325309259196869593e-01
2.647399902343750000e+06 6.312296552017803153e-01
2.648162841796875000e+06 6.299280354883393107e-01
2.648925781250000000e+06 6.286260796933469397e-01
2.649688720703125000e+06 6.273238007182093678e-01
2.650451660156250000e+06 6.260212114515358861e-01
2.651214599609375000e+06 6.247183247689201968e-01
2.651977539062500000e+06 6.234151535327199234e-01
2.652740478515625000e+06 6.221117105918390067e-01
2.653503417968750000e+06 6.208080087815106562e-01
2.654266357421875000e+06 6.195040609230786366e-01
2.655029296875000000e+06 6.181998798237805515e-01
2.655792236328125000e+06 6.168954782765322387e-01
2.656555175781250000e+06 6.155908690597109434e-01
2.657318115234375000e+06 6.142860649369418224e-01
2.658081054687500000e+06 6.129810786568805625e-01
2.658843994140625000e+06 6.116759229530022157e-01
2.659606933593750000e+06 6.103706105433845952e-01
2.660369873046875000e+06 6.090651541304978878e-01
2.661132812500000000e+06 6.077595664009897147e-01
2.661895751953125000e+06 6.064538600254765210e-01
2.662658691406250000e+06 6.051480476583275259e-01
2.663421630859375000e+06 6.038421419374581101e-01
2.664184570312500000e+06 6.025361554841182077e-01
2.664947509765625000e+06 6.012301009026812526e-01
2.665710449218750000e+06 5.999239907804383432e-01
2.666473388671875000e+06 5.986178376873860785e-01
2.667236328125000000e+06 5.973116541760218334e-01
2.667999267578125000e+06 5.960054527811348146e-01
2.668762207031250000e+06 5.946992460195995589e-01
2.669525146484375000e+06 5.933930463901704311e-01
2.670288085937500000e+06 5.920868663732767878e-01
2.671051025390625000e+06 5.907807184308164761e-01
2.671813964843750000e+06 5.894746150059534395e-01
2.672576904296875000e+06 5.881685685229131044e-01
2.673339843750000000e+06 5.868625913867803190e-01
2.674102783203125000e+06 5.855566959832957386e-01
2.674865722656250000e+06 5.842508946786562074e-01
2.675628662109375000e+06 5.829451998193120321e-01
2.676391601562500000e+06 5.816396237317679185e-01
2.677154541015625000e+06 5.803341787223819104e-01
2.677917480468750000e+06 5.790288770771686577e-01
2.678680419921875000e+06 5.777237310615986887e-01
2.679443359375000000e+06 5.764187529204019000e-01
2.680206298828125000e+06 5.751139548773712695e-01
2.680969238281250000e+06 5.738093491351647923e-01
2.681732177734375000e+06 5.725049478751109699e-01
2.682495117187500000e+06 5.712007632570142990e-01
2.683258056640625000e+06 5.698968074189602051e-01
2.684020996093750000e+06 5.685930924771207540e-01
2.684783935546875000e+06 5.672896305255642480e-01
2.685546875000000000e+06 5.659864336360600490e-01
2.686309814453125000e+06 5.646835138578892854e-01
2.687072753906250000e+06 5.633808832176538939e-01
2.687835693359375000e+06 5.620785537190849945e-01
2.688598632812500000e+06 5.607765373428549305e-01
2.689361572265625000e+06 5.594748460463891959e-01
2.690124511718750000e+06 5.581734917636763660e-01
2.690887451171875000e+06 5.568724864050829115e-01
2.691650390625000000e+06 5.555718418571659045e-01
2.692413330078125000e+06 5.542715699824881659e-01
2.693176269531250000e+06 5.529716826194311929e-01
2.693939208984375000e+06 5.516721915820133049e-01
2.694702148437500000e+06 5.503731086597059008e-01
2.695465087890625000e+06 5.490744456172482746e-01
2.696228027343750000e+06 5.477762141944689800e-01
2.696990966796875000e+06 5.464784261061018666e-01
2.697753906250000000e+06 5.451810930416082224e-01
2.698516845703125000e+06 5.438842266649935864e-01
2.699279785156250000e+06 5.425878386146323340e-01
2.700042724609375000e+06 5.412919405030882647e-01
2.700805664062500000e+06 5.399965439169355230e-01
2.701568603515625000e+06 5.387016604165844047e-01
2.702331542968750000e+06 5.374073015361042760e-01
2.703094482421875000e+06 5.361134787830488246e-01
2.703857421875000000e+06 5.348202036382821989e-01
2.704620361328125000e+06 5.335274875558039254e-01
2.705383300781250000e+06 5.322353419625786008e-01
2.706146240234375000e+06 5.309437782583613652e-01
2.706909179687500000e+06 5.296528078155304797e-01
2.707672119140625000e+06 5.283624419789120230e-01
2.708435058593750000e+06 5.270726920656154668e-01
2.709197998046875000e+06 5.257835693648612585e-01
2.709960937500000000e+06 5.244950851378147316e-01
2.710723876953125000e+06 5.232072506174196835e-01
2.711486816406250000e+06 5.219200770082298435e-01
2.712249755859375000e+06 5.206335754862461140e-01
2.713012695312500000e+06 5.193477571987501484e-01
2.713775634765625000e+06 5.180626332641409260e-01
2.714538574218750000e+06 5.167782147717725483e-01
2.715301513671875000e+06 5.154945127817920358e-01
2.716064453125000000e+06 5.142115383249773464e-01
2.716827392578125000e+06 5.129293024025773917e-01
2.717590332031250000e+06 5.116478159861526098e-01
2.718353271484375000e+06 5.103670900174165359e-01
2.719116210937500000e+06 5.090871354080773736e-01
2.719879150390625000e+06 5.078079630396802324e-01
2.720642089843750000e+06 5.065295837634539167e-01
2.721405029296875000e+06 5.052520084001519418e-01
2.722167968750000000e+06 5.039752477399008779e-01
2.722930908203125000e+06 5.026993125420450292e-01
2.723693847656250000e+06 5.014242135349948892e-01
2.724456787109375000e+06 5.001499614160741514e-01
2.725219726562500000e+06 4.988765668513709395e-01
2.725982666015625000e+06 4.976040404755843749e-01
2.726745605468750000e+06 4.963323928918779160e-01
2.727508544921875000e+06 4.950616346717313099e-01
2.728271484375000000e+06 4.937917763547907679e-01
2.729034423828125000e+06 4.925228284487239705e-01
2.729797363281250000e+06 4.912548014290753495e-01
2.730560302734375000e+06 4.899877057391183732e-01
2.731323242187500000e+06 4.887215517897154360e-01
2.732086181640625000e+06 4.874563499591709759e-01
2.732849121093750000e+06 4.861921105930926412e-01
2.733612060546875000e+06 4.849288440042475168e-01
2.734375000000000000e+06 4.836665604724242895e-01
2.735137939453125000e+06 4.824052702442910290e-01
2.735900878906250000e+06 4.811449835332592961e-01
2.736663818359375000e+06 4.798857105193455319e-01
2.737426757812500000e+06 4.786274613490330010e-01
2.738189697265625000e+06 4.773702461351392867e-01
2.738952636718750000e+06 4.761140749566777908e-01
2.739715576171875000e+06 4.748589578587265048e-01
2.740478515625000000e+06 4.736049048522935623e-01
2.741241455078125000e+06 4.723519259141856774e-01
2.742004394531250000e+06 4.711000309868770275e-01
2.742767333984375000e+06 4.698492299783788018e-01
2.743530273437500000e+06 4.685995327621100826e-01
2.744293212890625000e+06 4.673509491767686708e-01
2.745056152343750000e+06 4.661034890262054087e-01
2.745819091796875000e+06 4.648571620792961157e-01
2.746582031250000000e+06 4.636119780698157999e-01
2.747344970703125000e+06 4.623679466963157569e-01
2.748107910156250000e+06 4.611250776219981140e-01
2.748870849609375000e+06 4.598833804745939835e-01
2.749633789062500000e+06 4.586428648462412272e-01
2.750396728515625000e+06 4.574035402933641081e-01
2.751159667968750000e+06 4.561654163365528869e-01
2.751922607421875000e+06 4.549285024604445282e-01
2.752685546875000000e+06 4.536928081136055724e-01
2.753448486328125000e+06 4.524583427084149512e-01
2.754211425781250000e+06 4.512251156209464709e-01
2.754974365234375000e+06 4.499931361908562910e-01
2.755737304687500000e+06 4.487624137212655184e-01
2.756500244140625000e+06 4.475329574786492959e-01
2.757263183593750000e+06 4.463047766927241700e-01
2.758026123046875000e+06 4.450778805563355145e-01
2.758789062500000000e+06 4.438522782253492838e-01
2.759552001953125000e+06 4.426279788185402131e-01
2.760314941406250000e+06 4.414049914174844602e-01
2.761077880859375000e+06 4.401833250664532460e-01
2.761840820312500000e+06 4.389629887723046631e-01
2.762603759765625000e+06 4.377439915043790375e-01
2.763366699218750000e+06 4.365263421943939015e-01
2.764129638671875000e+06 4.353100497363410759e-01
2.764892578125000000e+06 4.340951229863831973e-01
2.765655517578125000e+06 4.328815707627528542e-01
2.766418457031250000e+06 4.316694018456515014e-01
2.767181396484375000e+06 4.304586249771498174e-01
2.767944335937500000e+06 4.292492488610896162e-01
2.768707275390625000e+06 4.280412821629846487e-01
2.769470214843750000e+06 4.268347335099256235e-01
2.770233154296875000e+06 4.256296114904835615e-01
2.770996093750000000e+06 4.244259246546148168e-01
2.771759033203125000e+06 4.232236815135677066e-01
2.772521972656250000e+06 4.220228905397896413e-01
2.773284912109375000e+06 4.208235601668353087e-01
2.774047851562500000e+06 4.196256987892759138e-01
2.774810791015625000e+06 4.184293147626088616e-01
2.775573730468750000e+06 4.172344164031694946e-01
2.776336669921875000e+06 4.160410119880433855e-01
2.777099609375000000e+06 4.148491097549784068e-01
2.777862548828125000e+06 4.136587179023005212e-01
2.778625488281250000e+06 4.124698445888265175e-01
2.779388427734375000e+06 4.112824979337829090e-01
2.780151367187500000e+06 4.100966860167213901e-01
2.780914306640625000e+06 4.089124168774364576e-01
2.781677246093750000e+06 4.077296985158865850e-01
2.782440185546875000e+06 4.065485388921118437e-01
2.783203125000000000e+06 4.053689459261565209e-01
2.783966064453125000e+06 4.041909274979912370e-01
2.784729003906250000e+06 4.030144914474350637e-01
2.785491943359375000e+06 4.018396455740806950e-01
2.786254882812500000e+06 4.006663976372188407e-01
2.787017822265625000e+06 3.994947553557647302e-01
2.787780761718750000e+06 3.983247264081840044e-01
2.788543701171875000e+06 3.971563184324234941e-01
2.789306640625000000e+06 3.959895390258367787e-01
2.790069580078125000e+06 3.948243957451172959e-01
2.790832519531250000e+06 3.936608961062280643e-01
2.791595458984375000e+06 3.924990475843330717e-01
2.792358398437500000e+06 3.913388576137323271e-01
2.793121337890625000e+06 3.901803335877945256e-01
2.793884277343750000e+06 3.890234828588918781e-01
2.794647216796875000e+06 3.878683127383374951e-01
2.795410156250000000e+06 3.867148304963220484e-01
2.796173095703125000e+06 3.855630433618502662e-01
2.796936035156250000e+06 3.844129585226832568e-01
2.797698974609375000e+06 3.832645831252755597e-01
2.798461914062500000e+06 3.821179242747179683e-01
2.799224853515625000e+06 3.809729890346792991e-01
2.799987792968750000e+06 3.798297844273488821e-01
2.800750732421875000e+06 3.786883174333819380e-01
2.801513671875000000e+06 3.775485949918437889e-01
2.802276611328125000e+06 3.764106240001562909e-01
2.803039550781250000e+06 3.752744113140442650e-01
2.803802490234375000e+06 3.741399637474849826e-01
2.804565429687500000e+06 3.730072880726567619e-01
2.805328369140625000e+06 3.718763910198887856e-01
2.806091308593750000e+06 3.707472792776124182e-01
2.806854248046875000e+06 3.696199594923130216e-01
2.807617187500000000e+06 3.684944382684844921e-01
2.808380126953125000e+06 3.673707221685817981e-01
2.809143066406250000e+06 3.662488177129771261e-01
2.809906005859375000e+06 3.651287313799156387e-01
2.810668945312500000e+06 3.640104696054726197e-01
2.811431884765625000e+06 3.628940387835123405e-01
2.812194824218750000e+06 3.617794452656459825e-01
2.812957763671875000e+06 3.606666953611930015e-01
2.813720703125000000e+06 3.595557953371421034e-01
2.814483642578125000e+06 3.584467514181123859e-01
2.815246582031250000e+06 3.573395697863177012e-01
2.816009521484375000e+06 3.562342565815310724e-01
2.816772460937500000e+06 3.551308179010478905e-01
2.817535400390625000e+06 3.540292597996548274e-01
2.818298339843750000e+06 3.529295882895945313e-01
2.819061279296875000e+06 3.518318093405353730e-01
2.819824218750000000e+06 3.507359288795403596e-01
2.820587158203125000e+06 3.496419527910358260e-01
2.821350097656250000e+06 3.485498869167855673e-01
2.822113037109375000e+06 3.474597370558598630e-01
2.822875976562500000e+06 3.463715089646106082e-01
2.823638916015625000e+06 3.452852083566441688e-01
2.824401855468750000e+06 3.442008409027978999e-01
2.825164794921875000e+06 3.431184122311149998e-01
2.825927734375000000e+06 3.420379279268226380e-01
2.826690673828125000e+06 3.409593935323084746e-01
2.827453613281250000e+06 3.398828145471015638e-01
2.828216552734375000e+06 3.388081964278518710e-01
2.828979492187500000e+06 3.377355445883102325e-01
2.829742431640625000e+06 3.366648643993120360e-01
2.830505371093750000e+06 3.355961611887586793e-01
2.831268310546875000e+06 3.345294402416032487e-01
2.832031250000000000e+06 3.334647067998333103e-01
2.832794189453125000e+06 3.324019660624596972e-01
2.833557128906250000e+06 3.313412231855006329e-01
2.834320068359375000e+06 3.302824832819714618e-01
2.835083007812500000e+06 3.292257514218732695e-01
2.835845947265625000e+06 3.281710326321818361e-01
2.836608886718750000e+06 3.271183318968395315e-01
2.837371826171875000e+06 3.260676541567468778e-01
2.838134765625000000e+06 3.250190043097550552e-01
2.838897705078125000e+06 3.239723872106599623e-01
2.839660644531250000e+06 3.229278076711966650e-01
2.840423583984375000e+06 3.218852704600354553e-01
2.841186523437500000e+06 3.208447803027779099e-01
2.841949462890625000e+06 3.198063418819557802e-01
2.842712402343750000e+06 3.187699598370280496e-01
2.843475341796875000e+06 3.177356387643816560e-01
2.844238281250000000e+06 3.167033832173312691e-01
2.845001220703125000e+06 3.156731977061215666e-01
2.845764160156250000e+06 3.146450866979285110e-01
2.846527099609375000e+06 3.136190546168644566e-01
2.847290039062500000e+06 3.125951058439802588e-01
2.848052978515625000e+06 3.115732447172731012e-01
2.848815917968750000e+06 3.105534755316907147e-01
2.849578857421875000e+06 3.095358025391395373e-01
2.850341796875000000e+06 3.085202299484929300e-01
2.851104736328125000e+06 3.075067619255999474e-01
2.851867675781250000e+06 3.064954025932954407e-01
2.852630615234375000e+06 3.054861560314115487e-01
2.853393554687500000e+06 3.044790262767886890e-01
2.854156494140625000e+06 3.034740173232893801e-01
2.854919433593750000e+06 3.024711331218116750e-01
2.855682373046875000e+06 3.014703775803035946e-01
2.856445312500000000e+06 3.004717545637796139e-01
2.857208251953125000e+06 2.994752678943371493e-01
2.857971191406250000e+06 2.984809213511728232e-01
2.858734130859375000e+06 2.974887186706025033e-01
2.859497070312500000e+06 2.964986635460803988e-01
2.860260009765625000e+06 2.955107596282187110e-01
2.861022949218750000e+06 2.945250105248096717e-01
2.861785888671875000e+06 2.935414198008473030e-01
2.862548828125000000e+06 2.925599909785510100e-01
2.863311767578125000e+06 2.915807275373883400e-01
2.864074707031250000e+06 2.906036329141020724e-01
2.864837646484375000e+06 2.896287105027336994e-01
2.865600585937500000e+06 2.886559636546521257e-01
2.866363525390625000e+06 2.876853956785802024e-01
2.867126464843750000e+06 2.867170098406238155e-01
2.867889404296875000e+06 2.857508093643009173e-01
2.868652343750000000e+06 2.847867974305725580e-01
2.869415283203125000e+06 2.838249771778741382e-01
2.870178222656250000e+06 2.828653517021462171e-01
2.870941162109375000e+06 2.819079240568700406e-01
2.871704101562500000e+06 2.809526972530992373e-01
2.872467041015625000e+06 2.799996742594960675e-01
2.873229980468750000e+06 2.790488580023665621e-01
2.873992919921875000e+06 2.781002513656975483e-01
2.874755859375000000e+06 2.771538571911938420e-01
2.875518798828125000e+06 2.762096782783168836e-01
2.876281738281250000e+06 2.752677173843241509e-01
2.877044677734375000e+06 2.743279772243089609e-01
2.877807617187500000e+06 2.733904604712418807e-01
2.878570556640625000e+06 2.724551697560121943e-01
2.879333496093750000e+06 2.715221076674714795e-01
2.880096435546875000e+06 2.705912767524765172e-01
2.880859375000000000e+06 2.696626795159339229e-01
2.881622314453125000e+06 2.687363184208461653e-01
2.882385253906250000e+06 2.678121958883571962e-01
2.883148193359375000e+06 2.668903142977993026e-01
2.883911132812500000e+06 2.659706759867422332e-01
2.884674072265625000e+06 2.650532832510406056e-01
2.885437011718750000e+06 2.641381383448849207e-01
2.886199951171875000e+06 2.632252434808505792e-01
2.886962890625000000e+06 2.623146008299508947e-01
2.887725830078125000e+06 2.614062125216876087e-01
2.888488769531250000e+06 2.605000806441057359e-01
2.889251708984375000e+06 2.595962072438456891e-01
2.890014648437500000e+06 2.586945943261992342e-01
2.890777587890625000e+06 2.577952438551645575e-01
2.891540527343750000e+06 2.568981577535020544e-01
2.892303466796875000e+06 2.560033379027929490e-01
2.893066406250000000e+06 2.551107861434965263e-01
2.893829345703125000e+06 2.542205042750076971e-01
2.894592285156250000e+06 2.533324940557196703e-01
2.895355224609375000e+06 2.524467572030806850e-01
2.896118164062500000e+06 2.515632953936590699e-01
2.896881103515625000e+06 2.506821102632025289e-01
2.897644042968750000e+06 2.498032034067020069e-01
2.898406982421875000e+06 2.489265763784557495e-01
2.899169921875000000e+06 2.480522306921329745e-01
2.899932861328125000e+06 2.471801678208400688e-01
2.900695800781250000e+06 2.463103891971860915e-01
2.901458740234375000e+06 2.454428962133496372e-01
2.902221679687500000e+06 2.445776902211464210e-01
2.902984619140625000e+06 2.437147725320986391e-01
2.903747558593750000e+06 2.428541444175031927e-01
2.904510498046875000e+06 2.419958071085014373e-01
2.905273437500000000e+06 2.411397617961514861e-01
2.906036376953125000e+06 2.402860096314979599e-01
2.906799316406250000e+06 2.394345517256458167e-01
2.907562255859375000e+06 2.385853891498324886e-01
2.908325195312500000e+06 2.377385229355018781e-01
2.909088134765625000e+06 2.368939540743793537e-01
2.909851074218750000e+06 2.360516835185469120e-01
2.910614013671875000e+06 2.352117121805191446e-01
2.911376953125000000e+06 2.343740409333201491e-01
2.912139892578125000e+06 2.335386706105615218e-01
2.912902832031250000e+06 2.327056020065201569e-01
2.913665771484375000e+06 2.318748358762177386e-01
2.914428710937500000e+06 2.310463729355002604e-01
2.915191650390625000e+06 2.302202138611190996e-01
2.915954589843750000e+06 2.293963592908119797e-01
2.916717529296875000e+06 2.285748098233849335e-01
2.917480468750000000e+06 2.277555660187950970e-01
2.918243408203125000e+06 2.269386283982343655e-01
2.919006347656250000e+06 2.261239974442131595e-01
2.919769287109375000e+06 2.253116736006459953e-01
2.920532226562500000e+06 2.245016572729366944e-01
2.921295166015625000e+06 2.236939488280643984e-01
2.922058105468750000e+06 2.228885485946716372e-01
2.922821044921875000e+06 2.220854568631505932e-01
2.923583984375000000e+06 2.212846738857326412e-01
2.924346923828125000e+06 2.204861998765767217e-01
2.925109863281250000e+06 2.196900350118602130e-01
2.925872802734375000e+06 2.188961794298683039e-01
2.926635742187500000e+06 2.181046332310854485e-01
2.927398681640625000e+06 2.173153964782874870e-01
2.928161621093750000e+06 2.165284691966343489e-01
2.928924560546875000e+06 2.157438513737624242e-01
2.929687500000000000e+06 2.149615429598793481e-01
2.930450439453125000e+06 2.141815438678578154e-01
2.931213378906250000e+06 2.134038539733312534e-01
2.931976318359375000e+06 2.126284731147893292e-01
2.932739257812500000e+06 2.118554010936750942e-01
2.933502197265625000e+06 2.110846376744810182e-01
2.934265136718750000e+06 2.103161825848479938e-01
2.935028076171875000e+06 2.095500355156627859e-01
2.935791015625000000e+06 2.087861961211578410e-01
2.936553955078125000e+06 2.080246640190104856e-01
2.937316894531250000e+06 2.072654387904438178e-01
2.938079833984375000e+06 2.065085199803270710e-01
2.938842773437500000e+06 2.057539070972776996e-01
2.939605712890625000e+06 2.050015996137632135e-01
2.940368652343750000e+06 2.042515969662045128e-01
2.941131591796875000e+06 2.035038985550788604e-01
2.941894531250000000e+06 2.027585037450242711e-01
2.942657470703125000e+06 2.020154118649438724e-01
2.943420410156250000e+06 2.012746222081115977e-01
2.944183349609375000e+06 2.005361340322774355e-01
2.944946289062500000e+06 1.997999465597748436e-01
2.945709228515625000e+06 1.990660589776268585e-01
2.946472167968750000e+06 1.983344704376540923e-01
2.947235107421875000e+06 1.976051800565832572e-01
2.947998046875000000e+06 1.968781869161553844e-01
2.948760986328125000e+06 1.961534900632357359e-01
2.949523925781250000e+06 1.954310885099236061e-01
2.950286865234375000e+06 1.947109812336626222e-01
2.951049804687500000e+06 1.939931671773519883e-01
2.951812744140625000e+06 1.932776452494581465e-01
2.952575683593750000e+06 1.925644143241270756e-01
2.953338623046875000e+06 1.918534732412970623e-01
2.954101562500000000e+06 1.911448208068115551e-01
2.954864501953125000e+06 1.904384557925332955e-01
2.955627441406250000e+06 1.897343769364591981e-01
2.956390380859375000e+06 1.890325829428342874e-01
2.957153320312500000e+06 1.883330724822681601e-01
2.957916259765625000e+06 1.876358441918502817e-01
2.958679199218750000e+06 1.869408966752666157e-01
2.959442138671875000e+06 1.862482285029166962e-01
2.960205078125000000e+06 1.855578382120317837e-01
2.960968017578125000e+06 1.848697243067916052e-01
2.961730957031250000e+06 1.841838852584443686e-01
2.962493896484375000e+06 1.835003195054245861e-01
2.963256835937500000e+06 1.828190254534736159e-01
2.964019775390625000e+06 1.821400014757591501e-01
2.964782714843750000e+06 1.814632459129962849e-01
2.965545654296875000e+06 1.807887570735676741e-01
2.966308593750000000e+06 1.801165332336462921e-01
2.967071533203125000e+06 1.794465726373163095e-01
2.967834472656250000e+06 1.787788734966965221e-01
2.968597412109375000e+06 1.781134339920626697e-01
2.969360351562500000e+06 1.774502522719710040e-01
2.970123291015625000e+06 1.767893264533825226e-01
2.970886230468750000e+06 1.761306546217869529e-01
2.971649169921875000e+06 1.754742348313278466e-01
2.972412109375000000e+06 1.748200651049275356e-01
2.973175048828125000e+06 1.741681434344130308e-01
2.973937988281250000e+06 1.735184677806426157e-01
2.974700927734375000e+06 1.728710360736313290e-01
2.975463867187500000e+06 1.722258462126794176e-01
2.976226806640625000e+06 1.715828960664984582e-01
2.976989746093750000e+06 1.709421834733405032e-01
2.977752685546875000e+06 1.703037062411251745e-01
2.978515625000000000e+06 1.696674621475696976e-01
2.979278564453125000e+06 1.690334489403166607e-01
2.980041503906250000e+06 1.684016643370649935e-01
2.980804443359375000e+06 1.677721060256987251e-01
2.981567382812500000e+06 1.671447716644182402e-01
2.982330322265625000e+06 1.665196588818705359e-01
2.983093261718750000e+06 1.658967652772808943e-01
2.983856201171875000e+06 1.652760884205836112e-01
2.984619140625000000e+06 1.646576258525549452e-01
2.985382080078125000e+06 1.640413750849445129e-01
2.986145019531250000e+06 1.634273336006090427e-01
2.986907958984375000e+06 1.628154988536443248e-01
2.987670898437500000e+06 1.622058682695197429e-01
2.988433837890625000e+06 1.615984392452108898e-01
2.989196777343750000e+06 1.609932091493351258e-01
2.989959716796875000e+06 1.603901753222848614e-01
2.990722656250000000e+06 1.597893350763634479e-01
2.991485595703125000e+06 1.591906856959196537e-01
2.992248535156250000e+06 1.585942244374836385e-01
2.993011474609375000e+06 1.579999485299030393e-01
2.993774414062500000e+06 1.574078551744786114e-01
2.994537353515625000e+06 1.568179415451016467e-01
2.995300292968750000e+06 1.562302047883900868e-01
2.996063232421875000e+06 1.556446420238264683e-01
2.996826171875000000e+06 1.550612503438948964e-01
2.997589111328125000e+06 1.544800268142192401e-01
2.998352050781250000e+06 1.539009684737014938e-01
2.999114990234375000e+06 1.533240723346597778e-01
2.999877929687500000e+06 1.527493353829676437e-01
3.000640869140625000e+06 1.521767545781929076e-01
3.001403808593750000e+06 1.516063268537368169e-01
3.002166748046875000e+06 1.510380491169745210e-01
3.002929687500000000e+06 1.504719182493941265e-01
3.003692626953125000e+06 1.499079311067373355e-01
3.004455566406250000e+06 1.493460845191402209e-01
3.005218505859375000e+06 1.487863752912738369e-01
3.005981445312500000e+06 1.482288002024848006e-01
3.006744384765625000e+06 1.476733560069375673e-01
3.007507324218750000e+06 1.471200394337551787e-01
3.008270263671875000e+06 1.465688471871619825e-01
3.009033203125000000e+06 1.460197759466243805e-01
3.009796142578125000e+06 1.454728223669950471e-01
3.010559082031250000e+06 1.449279830786536494e-01
3.011322021484375000e+06 1.443852546876510379e-01
3.012084960937500000e+06 1.438446337758517157e-01
3.012847900390625000e+06 1.433061169010770020e-01
3.013610839843750000e+06 1.427697005972492494e-01
3.014373779296875000e+06 1.422353813745348694e-01
3.015136718750000000e+06 1.417031557194886882e-01
3.015899658203125000e+06 1.411730200951980263e-01
3.016662597656250000e+06 1.406449709414270277e-01
3.017425537109375000e+06 1.401190046747613216e-01
3.018188476562500000e+06 1.395951176887531564e-01
3.018951416015625000e+06 1.390733063540657011e-01
3.019714355468750000e+06 1.385535670186188728e-01
3.020477294921875000e+06 1.380358960077343322e-01
3.021240234375000000e+06 1.375202896242814499e-01
3.022003173828125000e+06 1.370067441488224125e-01
3.022766113281250000e+06 1.364952558397587445e-01
3.023529052734375000e+06 1.359858209334774692e-01
3.024291992187500000e+06 1.354784356444966309e-01
3.025054931640625000e+06 1.349730961656124273e-01
3.025817871093750000e+06 1.344697986680455926e-01
3.026580810546875000e+06 1.339685393015883075e-01
3.027343750000000000e+06 1.334693141947505268e-01
3.028106689453125000e+06 1.329721194549076946e-01
3.028869628906250000e+06 1.324769511684476542e-01
3.029632568359375000e+06 1.319838054009178363e-01
3.030395507812500000e+06 1.314926781971730019e-01
3.031158447265625000e+06 1.310035655815227074e-01
3.031921386718750000e+06 1.305164635578788257e-01
3.032684326171875000e+06 1.300313681099038721e-01
3.033447265625000000e+06 1.295482752011585248e-01
3.034210205078125000e+06 1.290671807752497013e-01
3.034973144531250000e+06 1.285880807559793837e-01
3.035736083984375000e+06 1.281109710474919727e-01
3.036499023437500000e+06 1.276358475344231413e-01
3.037261962890625000e+06 1.271627060820486321e-01
3.038024902343750000e+06 1.266915425364322501e-01
3.038787841796875000e+06 1.262223527245749377e-01
3.039550781250000000e+06 1.257551324545634064e-01
3.040313720703125000e+06 1.252898775157192113e-01
3.041076660156250000e+06 1.248265836787469801e-01
3.041839599609375000e+06 1.243652466958841685e-01
3.042602539062500000e+06 1.239058623010497462e-01
3.043365478515625000e+06 1.234484262099936336e-01
3.044128417968750000e+06 1.229929341204452770e-01
3.044891357421875000e+06 1.225393817122636259e-01
3.045654296875000000e+06 1.220877646475857919e-01
3.046417236328125000e+06 1.216380785709769291e-01
3.047180175781250000e+06 1.211903191095792670e-01
3.047943115234375000e+06 1.207444818732617414e-01
3.048706054687500000e+06 1.203005624547692082e-01
3.049468994140625000e+06 1.198585564298722123e-01
3.050231933593750000e+06 1.194184593575165765e-01
3.050994873046875000e+06 1.189802667799725738e-01
3.051757812500000000e+06 1.185439742229848492e-01
3.052520751953125000e+06 1.181095771959217583e-01
3.053283691406250000e+06 1.176770711919253309e-01
3.054046630859375000e+06 1.172464516880604851e-01
3.054809570312500000e+06 1.168177141454649209e-01
3.055572509765625000e+06 1.163908540094986260e-01
3.056335449218750000e+06 1.159658667098933810e-01
3.057098388671875000e+06 1.155427476609026394e-01
3.057861328125000000e+06 1.151214922614509778e-01
3.058624267578125000e+06 1.147020958952836428e-01
3.059387207031250000e+06 1.142845539311159453e-01
3.060150146484375000e+06 1.138688617227834737e-01
3.060913085937500000e+06 1.134550146093906975e-01
3.061676025390625000e+06 1.130430079154610412e-01
3.062438964843750000e+06 1.126328369510863625e-01
3.063201904296875000e+06 1.122244970120758190e-01
3.063964843750000000e+06 1.118179833801060397e-01
3.064727783203125000e+06 1.114132913228696592e-01
3.065490722656250000e+06 1.110104160942250173e-01
3.066253662109375000e+06 1.106093529343454840e-01
3.067016601562500000e+06 1.102100970698681459e-01
3.067779541015625000e+06 1.098126437140434508e-01
3.068542480468750000e+06 1.094169880668837136e-01
3.069305419921875000e+06 1.090231253153127328e-01
3.070068359375000000e+06 1.086310506333137832e-01
3.070831298828125000e+06 1.082407591820793991e-01
3.071594238281250000e+06 1.078522461101594221e-01
3.072357177734375000e+06 1.074655065536098686e-01
3.073120117187500000e+06 1.070805356361416022e-01
3.073883056640625000e+06 1.066973284692685348e-01
3.074645996093750000e+06 1.063158801524564101e-01
3.075408935546875000e+06 1.059361857732705192e-01
3.076171875000000000e+06 1.055582404075244146e-01
3.076934814453125000e+06 1.051820391194276116e-01
3.077697753906250000e+06 1.048075769617337200e-01
3.078460693359375000e+06 1.044348489758881449e-01
3.079223632812500000e+06 1.040638501921759690e-01
3.079986572265625000e+06 1.036945756298694454e-01
3.080749511718750000e+06 1.033270202973754770e-01
3.081512451171875000e+06 1.029611791923830538e-01
3.082275390625000000e+06 1.025970473020100804e-01
3.083038330078125000e+06 1.022346196029511600e-01
3.083801269531250000e+06 1.018738910616239363e-01
3.084564208984375000e+06 1.015148566343160030e-01
3.085327148437500000e+06 1.011575112673317040e-01
3.086090087890625000e+06 1.008018498971385429e-01
3.086853027343750000e+06 1.004478674505133867e-01
3.087615966796875000e+06 1.000955588446889311e-01
3.088378906250000000e+06 9.974491898749951457e-02
3.089141845703125000e+06 9.939594277752702989e-02
3.089904785156250000e+06 9.904862510424651545e-02
3.090667724609375000e+06 9.870296084817187232e-02
3.091430664062500000e+06 9.835894488100097033e-02
3.092193603515625000e+06 9.801657206576101788e-02
3.092956542968750000e+06 9.767583725695341834e-02
3.093719482421875000e+06 9.733673530069847368e-02
3.094482421875000000e+06 9.699926103488025475e-02
3.095245361328125000e+06 9.666340928929077758e-02
3.096008300781250000e+06 9.632917488577427689e-02
3.096771240234375000e+06 9.599655263837121588e-02
3.097534179687500000e+06 9.566553735346210174e-02
3.098297119140625000e+06 9.533612382991116241e-02
3.099060058593750000e+06 9.500830685920963470e-02
3.099822998046875000e+06 9.468208122561887208e-02
3.100585937500000000e+06 9.435744170631356342e-02
3.101348876953125000e+06 9.403438307152423015e-02
3.102111816406250000e+06 9.371290008467988986e-02
3.102874755859375000e+06 9.339298750255019266e-02
3.103637695312500000e+06 9.307464007538765460e-02
3.104400634765625000e+06 9.275785254706947480e-02
3.105163574218750000e+06 9.244261965523897784e-02
3.105926513671875000e+06 9.212893613144704230e-02
3.106689453125000000e+06 9.181679670129321014e-02
3.107452392578125000e+06 9.150619608456662946e-02
3.108215332031250000e+06 9.119712899538663653e-02
3.108978271484375000e+06 9.088959014234297695e-02
3.109741210937500000e+06 9.058357422863599906e-02
3.110504150390625000e+06 9.027907595221651427e-02
3.111267089843750000e+06 8.997609000592544926e-02
3.112030029296875000e+06 8.967461107763295691e-02
3.112792968750000000e+06 8.937463385037773544e-02
3.113555908203125000e+06 8.907615300250555646e-02
3.114318847656250000e+06 8.877916320780794568e-02
3.115081787109375000e+06 8.848365913566010044e-02
3.115844726562500000e+06 8.818963545115945935e-02
3.116607666015625000e+06 8.789708681526257894e-02
3.117370605468750000e+06 8.760600788492312052e-02
3.118133544921875000e+06 8.731639331322854636e-02
3.118896484375000000e+06 8.702823774953714897e-02
3.119659423828125000e+06 8.674153583961441427e-02
3.120422363281250000e+06 8.645628222576923205e-02
3.121185302734375000e+06 8.617247154698971789e-02
3.121948242187500000e+06 8.589009843907907671e-02
3.122711181640625000e+06 8.560915753479042545e-02
3.123474121093750000e+06 8.532964346396230970e-02
3.124237060546875000e+06 8.505155085365252721e-02
3.125000000000000000e+06 8.477487432827365832e-02
3.125762939453125000e+06 8.449960850972582094e-02
3.126525878906250000e+06 8.422574801753128504e-02
3.127288818359375000e+06 8.395328746896726924e-02
3.128051757812500000e+06 8.368222147919940346e-02
3.128814697265625000e+06 8.341254466141398427e-02
3.129577636718750000e+06 8.314425162695081306e-02
3.130340576171875000e+06 8.287733698543485461e-02
3.131103515625000000e+06 8.261179534490810383e-02
3.131866455078125000e+06 8.234762131196088353e-02
3.132629394531250000e+06 8.208480949186293396e-02
3.133392333984375000e+06 8.182335448869398897e-02
3.134155273437500000e+06 8.156325090547403289e-02
3.134918212890625000e+06 8.130449334429339092e-02
3.135681152343750000e+06 8.104707640644215338e-02
3.136444091796875000e+06 8.079099469253964161e-02
3.137207031250000000e+06 8.053624280266302726e-02
3.137969970703125000e+06 8.028281533647606272e-02
3.138732910156250000e+06 8.003070689335708976e-02
3.139495849609375000e+06 7.977991207252681238e-02
3.140258789062500000e+06 7.953042547317576427e-02
3.141021728515625000e+06 7.928224169459142934e-02
3.141784667968750000e+06 7.903535533628461285e-02
3.142547607421875000e+06 7.878976099811588196e-02
3.143310546875000000e+06 7.854545328042157604e-02
3.144073486328125000e+06 7.830242678413910917e-02
3.144836425781250000e+06 7.806067611093209235e-02
3.145599365234375000e+06 7.782019586331524741e-02
3.146362304687500000e+06 7.758098064477861322e-02
3.147125244140625000e+06 7.734302505991132171e-02
3.147888183593750000e+06 7.710632371452554035e-02
3.148651123046875000e+06 7.687087121577923510e-02
3.149414062500000000e+06 7.663666217229922473e-02
3.150177001953125000e+06 7.640369119430304168e-02
3.150939941406250000e+06 7.617195289372158395e-02
3.151702880859375000e+06 7.594144188431999065e-02
3.152465820312500000e+06 7.571215278181896158e-02
3.153228759765625000e+06 7.548408020401561891e-02
3.153991699218750000e+06 7.525721877090346679e-02
3.154754638671875000e+06 7.503156310479268398e-02
3.155517578125000000e+06 7.480710783042908429e-02
3.156280517578125000e+06 7.458384757511354879e-02
3.157043457031250000e+06 7.436177696882033394e-02
3.157806396484375000e+06 7.414089064431525489e-02
3.158569335937500000e+06 7.392118323727377149e-02
3.159332275390625000e+06 7.370264938639779773e-02
3.160095214843750000e+06 7.348528373353281629e-02
3.160858154296875000e+06 7.326908092378452142e-02
3.161621093750000000e+06 7.305403560563432375e-02
3.162384033203125000e+06 7.284014243105535469e-02
3.163146972656250000e+06 7.262739605562733292e-02
3.163909912109375000e+06 7.241579113865126427e-02
3.164672851562500000e+06 7.220532234326389187e-02
3.165435791015625000e+06 7.199598433655107765e-02
3.166198730468750000e+06 7.178777178966147532e-02
3.166961669921875000e+06 7.158067937791919022e-02
3.167724609375000000e+06 7.137470178093636985e-02
3.168487548828125000e+06 7.116983368272489230e-02
3.169250488281250000e+06 7.096606977180827669e-02
3.170013427734375000e+06 7.076340474133235858e-02
3.170776367187500000e+06 7.056183328917597919e-02
3.171539306640625000e+06 7.036135011806125827e-02
3.172302246093750000e+06 7.016194993566302052e-02
3.173065185546875000e+06 6.996362745471806921e-02
3.173828125000000000e+06 6.976637739313398812e-02
3.174591064453125000e+06 6.957019447409720780e-02
3.175354003906250000e+06 6.937507342618094708e-02
3.176116943359375000e+06 6.918100898345243277e-02
3.176879882812500000e+06 6.898799588557957829e-02
3.177642822265625000e+06 6.879602887793760668e-02
3.178405761718750000e+06 6.860510271171467445e-02
3.179168701171875000e+06 6.841521214401735662e-02
3.179931640625000000e+06 6.822635193797553510e-02
3.180694580078125000e+06 6.803851686284662081e-02
3.181457519531250000e+06 6.785170169411992858e-02
3.182220458984375000e+06 6.766590121361945598e-02
3.182983398437500000e+06 6.748111020960737005e-02
3.183746337890625000e+06 6.729732347688634209e-02
3.184509277343750000e+06 6.711453581690118853e-02
3.185272216796875000e+06 6.693274203784072007e-02
3.186035156250000000e+06 6.675193695473843891e-02
3.186798095703125000e+06 6.657211538957320818e-02
3.187561035156250000e+06 6.639327217136908876e-02
3.188323974609375000e+06 6.621540213629478755e-02
3.189086914062500000e+06 6.603850012776248113e-02
3.189849853515625000e+06 6.586256099652686158e-02
3.190612792968750000e+06 6.568757960078228098e-02
3.191375732421875000e+06 6.551355080626072858e-02
3.192138671875000000e+06 6.534046948632865615e-02
3.192901611328125000e+06 6.516833052208324817e-02
3.193664550781250000e+06 6.499712880244848390e-02
3.194427490234375000e+06 6.482685922427053327e-02
3.195190429687500000e+06 6.465751669241254218e-02
3.195953369140625000e+06 6.448909611984916801e-02
3.196716308593750000e+06 6.432159242776019914e-02
3.197479248046875000e+06 6.415500054562406351e-02
3.198242187500000000e+06 6.398931541131056000e-02
3.199005126953125000e+06 6.382453197117339549e-02
3.199768066406250000e+06 6.366064518014148688e-02
3.200531005859375000e+06 6.349765000181056829e-02
3.201293945312500000e+06 6.333554140853395187e-02
3.202056884765625000e+06 6.317431438151242806e-02
3.202819824218750000e+06 6.301396391088422144e-02
3.203582763671875000e+06 6.285448499581393345e-02
3.204345703125000000e+06 6.269587264458145737e-02
3.205108642578125000e+06 6.253812187466958883e-02
3.205871582031250000e+06 6.238122771285219831e-02
3.206634521484375000e+06 6.222518519528055098e-02
3.207397460937500000e+06 6.206998936757044533e-02
3.208160400390625000e+06 6.191563528488770729e-02
3.208923339843750000e+06 6.176211801203403129e-02
3.209686279296875000e+06 6.160943262353139882e-02
3.210449218750000000e+06 6.145757420370676766e-02
3.211212158203125000e+06 6.130653784677576185e-02
3.211975097656250000e+06 6.115631865692599395e-02
3.212738037109375000e+06 6.100691174839966563e-02
3.213500976562500000e+06 6.085831224557602948e-02
3.214263916015625000e+06 6.071051528305280304e-02
3.215026855468750000e+06 6.056351600572713878e-02
3.215789794921875000e+06 6.041730956887671200e-02
3.216552734375000000e+06 6.027189113823926137e-02
3.217315673828125000e+06 6.012725589009219190e-02
3.218078613281250000e+06 5.998339901133158819e-02
3.218841552734375000e+06 5.984031569955056140e-02
3.219604492187500000e+06 5.969800116311705512e-02
3.220367431640625000e+06 5.955645062125107525e-02
3.221130371093750000e+06 5.941565930410161456e-02
3.221893310546875000e+06 5.927562245282263359e-02
3.222656250000000000e+06 5.913633531964882645e-02
3.223419189453125000e+06 5.899779316797065104e-02
3.224182128906250000e+06 5.885999127240893608e-02
3.224945068359375000e+06 5.872292491888873867e-02
3.225708007812500000e+06 5.858658940471291043e-02
3.226470947265625000e+06 5.845098003863490738e-02
3.227233886718750000e+06 5.831609214093103760e-02
3.227996826171875000e+06 5.818192104347245236e-02
3.228759765625000000e+06 5.804846208979617950e-02
3.229522705078125000e+06 5.791571063517570589e-02
3.230285644531250000e+06 5.778366204669136558e-02
3.231048583984375000e+06 5.765231170329956217e-02
3.231811523437500000e+06 5.752165499590203984e-02
3.232574462890625000e+06 5.739168732741416201e-02
3.233337402343750000e+06 5.726240411283275988e-02
3.234100341796875000e+06 5.713380077930345358e-02
3.234863281250000000e+06 5.700587276618764021e-02
3.235626220703125000e+06 5.687861552512831625e-02
3.236389160156250000e+06 5.675202452011596232e-02
3.237152099609375000e+06 5.662609522755353980e-02
3.237915039062500000e+06 5.650082313632109193e-02
3.238677978515625000e+06 5.637620374783953309e-02
3.239440917968750000e+06 5.625223257613422984e-02
3.240203857421875000e+06 5.612890514789774937e-02
3.240966796875000000e+06 5.600621700255204588e-02
3.241729736328125000e+06 5.588416369231036240e-02
3.242492675781250000e+06 5.576274078223821679e-02
3.243255615234375000e+06 5.564194385031407536e-02
3.244018554687500000e+06 5.552176848748933968e-02
3.244781494140625000e+06 5.540221029774787531e-02
3.245544433593750000e+06 5.528326489816486056e-02
3.246307373046875000e+06 5.516492791896498993e-02
3.247070312500000000e+06 5.504719500358058043e-02
3.247833251953125000e+06 5.493006180870843580e-02
3.248596191406250000e+06 5.481352400436675931e-02
3.249359130859375000e+06 5.469757727395110902e-02
3.250122070312500000e+06 5.458221731428981177e-02
3.250885009765625000e+06 5.446743983569926617e-02
3.251647949218750000e+06 5.435324056203796883e-02
3.252410888671875000e+06 5.423961523076058222e-02
3.253173828125000000e+06 5.412655959297107966e-02
3.253936767578125000e+06 5.401406941347552254e-02
3.254699707031250000e+06 5.390214047083421306e-02
3.255462646484375000e+06 5.379076855741318774e-02
3.256225585937500000e+06 5.367994947943539874e-02
3.256988525390625000e+06 5.356967905703088201e-02
3.257751464843750000e+06 5.345995312428709206e-02
3.258514404296875000e+06 5.335076752929771710e-02
3.259277343750000000e+06 5.324211813421182021e-02
3.260040283203125000e+06 5.313400081528198843e-02
3.260803222656250000e+06 5.302641146291178081e-02
3.261566162109375000e+06 5.291934598170307952e-02
3.262329101562500000e+06 5.281280029050237912e-02
3.263092041015625000e+06 5.270677032244689558e-02
3.263854980468750000e+06 5.260125202500984948e-02
3.264617919921875000e+06 5.249624136004544389e-02
3.265380859375000000e+06 5.239173430383300967e-02
3.266143798828125000e+06 5.228772684712081759e-02
3.266906738281250000e+06 5.218421499516909257e-02
3.267669677734375000e+06 5.208119476779284746e-02
3.268432617187500000e+06 5.197866219940362048e-02
3.269195556640625000e+06 5.187661333905120575e-02
3.269958496093750000e+06 5.177504425046453723e-02
3.270721435546875000e+06 5.167395101209179553e-02
3.271484375000000000e+06 5.157332971714069514e-02
3.272247314453125000e+06 5.147317647361709242e-02
3.273010253906250000e+06 5.137348740436429445e-02
3.273773193359375000e+06 5.127425864710079967e-02
3.274536132812500000e+06 5.117548635445809402e-02
3.275299072265625000e+06 5.107716669401739240e-02
3.276062011718750000e+06 5.097929584834648420e-02
3.276824951171875000e+06 5.088187001503532980e-02
3.277587890625000000e+06 5.078488540673159468e-02
3.278350830078125000e+06 5.068833825117533692e-02
3.279113769531250000e+06 5.059222479123341026e-02
3.279876708984375000e+06 5.049654128493297894e-02
3.280639648437500000e+06 5.040128400549477583e-02
3.281402587890625000e+06 5.030644924136572216e-02
3.282165527343750000e+06 5.021203329625097134e-02
3.282928466796875000e+06 5.011803248914525194e-02
3.283691406250000000e+06 5.002444315436405109e-02
3.284454345703125000e+06 4.993126164157380559e-02
3.285217285156250000e+06 4.983848431582194038e-02
3.285980224609375000e+06 4.974610755756597724e-02
3.286743164062500000e+06 4.965412776270246992e-02
3.287506103515625000e+06 4.956254134259514832e-02
3.288269042968750000e+06 4.947134472410254225e-02
3.289031982421875000e+06 4.938053434960519572e-02
3.289794921875000000e+06 4.929010667703214582e-02
3.290557861328125000e+06 4.920005817988700597e-02
3.291320800781250000e+06 4.911038534727362598e-02
3.292083740234375000e+06 4.902108468392074592e-02
3.292846679687500000e+06 4.893215271020655288e-02
3.293609619140625000e+06 4.884358596218271037e-02
3.294372558593750000e+06 4.875538099159750643e-02
3.295135498046875000e+06 4.866753436591856469e-02
3.295898437500000000e+06 4.858004266835553447e-02
3.296661376953125000e+06 4.849290249788129614e-02
3.297424316406250000e+06 4.840611046925355487e-02
3.298187255859375000e+06 4.831966321303527573e-02
3.298950195312500000e+06 4.823355737561495216e-02
3.299713134765625000e+06 4.814778961922611122e-02
3.300476074218750000e+06 4.806235662196641639e-02
3.301239013671875000e+06 4.797725507781622906e-02
3.302001953125000000e+06 4.789248169665654559e-02
3.302764892578125000e+06 4.780803320428657355e-02
3.303527832031250000e+06 4.772390634244067648e-02
3.304290771484375000e+06 4.764009786880462477e-02
3.305053710937500000e+06 4.755660455703179107e-02
3.305816650390625000e+06 4.747342319675836031e-02
3.306579589843750000e+06 4.739055059361813732e-02
3.307342529296875000e+06 4.730798356925702136e-02
3.308105468750000000e+06 4.722571896134675207e-02
3.308868408203125000e+06 4.714375362359824601e-02
3.309631347656250000e+06 4.706208442577428097e-02
3.310394287109375000e+06 4.698070825370190967e-02
3.311157226562500000e+06 4.689962200928404767e-02
3.311920166015625000e+06 4.681882261051088095e-02
3.312683105468750000e+06 4.673830699147046852e-02
3.313446044921875000e+06 4.665807210235890790e-02
3.314208984375000000e+06 4.657811490949019528e-02
3.314971923828125000e+06 4.649843239530532940e-02
3.315734863281250000e+06 4.641902155838087407e-02
3.316497802734375000e+06 4.633987941343738898e-02
3.317260742187500000e+06 4.626100299134689592e-02
3.318023681640625000e+06 4.618238933914004668e-02
3.318786621093750000e+06 4.610403552001299948e-02
3.319549560546875000e+06 4.602593861333321296e-02
3.320312500000000000e+06 4.594809571464548992e-02
3.321075439453125000e+06 4.587050393567688317e-02
3.321838378906250000e+06 4.579316040434140006e-02
3.322601318359375000e+06 4.571606226474426299e-02
3.323364257812500000e+06 4.563920667718551760e-02
3.324127197265625000e+06 4.556259081816318307e-02
3.324890136718750000e+06 4.548621188037594437e-02
3.325653076171875000e+06 4.541006707272540743e-02
3.326416015625000000e+06 4.533415362031772283e-02
3.327178955078125000e+06 4.525846876446491807e-02
3.327941894531250000e+06 4.518300976268549429e-02
3.328704833984375000e+06 4.510777388870473165e-02
3.329467773437500000e+06 4.503275843245436311e-02
3.330230712890625000e+06 4.495796070007211653e-02
3.330993652343750000e+06 4.488337801390022974e-02
3.331756591796875000e+06 4.480900771248380599e-02
3.332519531250000000e+06 4.473484715056885719e-02
3.333282470703125000e+06 4.466089369909943818e-02
3.334045410156250000e+06 4.458714474521470461e-02
3.334808349609375000e+06 4.451359769224515206e-02
3.335571289062500000e+06 4.444024995970877190e-02
3.336334228515625000e+06 4.436709898330640223e-02
3.337097167968750000e+06 4.429414221491667636e-02
3.337860107421875000e+06 4.422137712259072845e-02
3.338623046875000000e+06 4.414880119054618440e-02
3.339385986328125000e+06 4.407641191916073647e-02
3.340148925781250000e+06 4.400420682496530150e-02
3.340911865234375000e+06 4.393218344063681835e-02
3.341674804687500000e+06 4.386033931499037225e-02
3.342437744140625000e+06 4.378867201297093753e-02
3.343200683593750000e+06 4.371717911564485665e-02
3.343963623046875000e+06 4.364585822019047268e-02
3.344726562500000000e+06 4.357470693988877569e-02
3.345489501953125000e+06 4.350372290411326504e-02
3.346252441406250000e+06 4.343290375831935363e-02
3.347015380859375000e+06 4.336224716403364043e-02
3.347778320312500000e+06 4.329175079884241967e-02
3.348541259765625000e+06 4.322141235637982221e-02
3.349304199218750000e+06 4.315122954631558233e-02
3.350067138671875000e+06 4.308120009434241587e-02
3.350830078125000000e+06 4.301132174216280857e-02
3.351593017578125000e+06 4.294159224747537418e-02
3.352355957031250000e+06 4.287200938396096284e-02
3.353118896484375000e+06 4.280257094126811712e-02
3.353881835937500000e+06 4.273327472499827140e-02
3.354644775390625000e+06 4.266411855669037523e-02
3.355407714843750000e+06 4.259510027380519065e-02
3.356170654296875000e+06 4.252621772970915925e-02
3.356933593750000000e+06 4.245746879365781823e-02
3.357696533203125000e+06 4.238885135077861965e-02
3.358459472656250000e+06 4.232036330205378449e-02
3.359222412109375000e+06 4.225200256430226842e-02
3.359985351562500000e+06 4.218376707016158189e-02
3.360748291015625000e+06 4.211565476806906211e-02
3.361511230468750000e+06 4.204766362224274245e-02
3.362274169921875000e+06 4.197979161266201381e-02
3.363037109375000000e+06 4.191203673504752952e-02
3.363800048828125000e+06 4.184439700084102709e-02
3.364562988281250000e+06 4.177687043718453230e-02
3.365325927734375000e+06 4.170945508689925113e-02
3.366088867187500000e+06 4.164214900846399670e-02
3.366851806640625000e+06 4.157495027599338727e-02
3.367614746093750000e+06 4.150785697921540590e-02
3.368377685546875000e+06 4.144086722344868245e-02
3.369140625000000000e+06 4.137397912957951895e-02
3.369903564453125000e+06 4.130719083403813774e-02
3.370666503906250000e+06 4.124050048877505453e-02
3.371429443359375000e+06 4.117390626123661190e-02
3.372192382812500000e+06 4.110740633434036007e-02
3.372955322265625000e+06 4.104099890645006299e-02
3.373718261718750000e+06 4.097468219135021877e-02
3.374481201171875000e+06 4.090845441822015677e-02
3.375244140625000000e+06 4.084231383160803058e-02
3.376007080078125000e+06 4.077625869140407561e-02
3.376770019531250000e+06 4.071028727281387344e-02
3.377532958984375000e+06 4.064439786633072121e-02
3.378295898437500000e+06 4.057858877770830625e-02
3.379058837890625000e+06 4.051285832793243002e-02
3.379821777343750000e+06 4.044720485319261427e-02
3.380584716796875000e+06 4.038162670485343636e-02
3.381347656250000000e+06 4.031612224942522638e-02
3.382110595703125000e+06 4.025068986853471559e-02
3.382873535156250000e+06 4.018532795889511594e-02
3.383636474609375000e+06 4.012003493227585954e-02
3.384399414062500000e+06 4.005480921547211609e-02
3.385162353515625000e+06 3.998964925027389400e-02
3.385925292968750000e+06 3.992455349343459331e-02
3.386688232421875000e+06 3.985952041663958639e-02
3.387451171875000000e+06 3.979454850647425740e-02
3.388214111328125000e+06 3.972963626439153517e-02
3.388977050781250000e+06 3.966478220667941229e-02
3.389739990234375000e+06 3.959998486442789511e-02
3.390502929687500000e+06 3.953524278349573179e-02
3.391265869140625000e+06 3.947055452447671003e-02
3.392028808593750000e+06 3.940591866266570514e-02
3.392791748046875000e+06 3.934133378802433245e-02
3.393554687500000000e+06 3.927679850514637777e-02
3.394317626953125000e+06 3.921231143322277679e-02
3.395080566406250000e+06 3.914787120600635856e-02
3.395843505859375000e+06 3.908347647177617956e-02
3.396606445312500000e+06 3.901912589330169823e-02
3.397369384765625000e+06 3.895481814780636654e-02
3.398132324218750000e+06 3.889055192693127022e-02
3.398895263671875000e+06 3.882632593669810284e-02
3.399658203125000000e+06 3.876213889747202879e-02
3.400421142578125000e+06 3.869798954392422718e-02
3.401184082031250000e+06 3.863387662499401243e-02
3.401947021484375000e+06 3.856979890385080906e-02
3.402709960937500000e+06 3.850575515785573805e-02
3.403472900390625000e+06 3.844174417852285613e-02
3.404235839843750000e+06 3.837776477148023557e-02
3.404998779296875000e+06 3.831381575643056508e-02
3.405761718750000000e+06 3.824989596711169532e-02
3.406524658203125000e+06 3.818600425125665693e-02
3.407287597656250000e+06 3.812213947055349827e-02
3.408050537109375000e+06 3.805830050060491493e-02
3.408813476562500000e+06 3.799448623088742122e-02
3.409576416015625000e+06 3.793069556471037607e-02
3.410339355468750000e+06 3.786692741917461330e-02
3.411102294921875000e+06 3.780318072513107197e-02
3.411865234375000000e+06 3.773945442713863563e-02
3.412628173828125000e+06 3.767574748342229080e-02
3.413391113281250000e+06 3.761205886583052910e-02
3.414154052734375000e+06 3.754838755979281184e-02
3.414916992187500000e+06 3.748473256427659744e-02
3.415679931640625000e+06 3.742109289174416070e-02
3.416442871093750000e+06 3.735746756810910674e-02
3.417205810546875000e+06 3.729385563269265597e-02
3.417968750000000000e+06 3.723025613817975560e-02
3.418731689453125000e+06 3.716666815057472623e-02
3.419494628906250000e+06 3.710309074915689453e-02
3.420257568359375000e+06 3.703952302643581662e-02
3.421020507812500000e+06 3.697596408810628621e-02
3.421783447265625000e+06 3.691241305300316938e-02
3.422546386718750000e+06 3.684886905305582994e-02
3.423309326171875000e+06 3.678533123324259635e-02
3.424072265625000000e+06 3.672179875154463896e-02
3.424835205078125000e+06 3.665827077889988184e-02
3.425598144531250000e+06 3.659474649915660238e-02
3.426361083984375000e+06 3.653122510902667708e-02
3.427124023437500000e+06 3.646770581803884109e-02
3.427886962890625000e+06 3.640418784849144829e-02
3.428649902343750000e+06 3.634067043540525899e-02
3.429412841796875000e+06 3.627715282647582529e-02
3.430175781250000000e+06 3.621363428202566820e-02
3.430938720703125000e+06 3.615011407495638540e-02
3.431701660156250000e+06 3.608659149070043981e-02
3.432464599609375000e+06 3.602306582717252487e-02
3.433227539062500000e+06 3.595953639472124208e-02
3.433990478515625000e+06 3.589600251608007081e-02
3.434753417968750000e+06 3.583246352631829640e-02
3.435516357421875000e+06 3.576891877279188975e-02
3.436279296875000000e+06 3.570536761509392198e-02
3.437042236328125000e+06 3.564180942500489585e-02
3.437805175781250000e+06 3.557824358644301466e-02
3.438568115234375000e+06 3.551466949541400714e-02
3.439331054687500000e+06 3.545108655996102864e-02
3.440093994140625000e+06 3.538749420011395863e-02
3.440856933593750000e+06 3.532389184783910757e-02
3.441619873046875000e+06 3.526027894698807036e-02
3.442382812500000000e+06 3.519665495324704463e-02
3.443145751953125000e+06 3.513301933408541355e-02
3.443908691406250000e+06 3.506937156870448130e-02
3.444671630859375000e+06 3.500571114798595174e-02
3.445434570312500000e+06 3.494203757444024061e-02
3.446197509765625000e+06 3.487835036215442691e-02
3.446960449218750000e+06 3.481464903674046096e-02
3.447723388671875000e+06 3.475093313528266475e-02
3.448486328125000000e+06 3.468720220628558615e-02
3.449249267578125000e+06 3.462345580962123553e-02
3.450012207031250000e+06 3.455969351647663473e-02
3.450775146484375000e+06 3.449591490930057486e-02
3.451538085937500000e+06 3.443211958175097787e-02
3.452301025390625000e+06 3.436830713864141851e-02
3.453063964843750000e+06 3.430447719588798627e-02
3.453826904296875000e+06 3.424062938045557142e-02
3.454589843750000000e+06 3.417676333030455343e-02
3.455352783203125000e+06 3.411287869433669850e-02
3.456115722656250000e+06 3.404897513234143858e-02
3.456878662109375000e+06 3.398505231494174800e-02
3.457641601562500000e+06 3.392110992353990218e-02
3.458404541015625000e+06 3.385714765026320155e-02
3.459167480468750000e+06 3.379316519790943191e-02
3.459930419921875000e+06 3.372916227989234544e-02
3.460693359375000000e+06 3.366513862018690600e-02
3.461456298828125000e+06 3.360109395327426363e-02
3.462219238281250000e+06 3.353702802408697892e-02
3.462982177734375000e+06 3.347294058795392824e-02
3.463745117187500000e+06 3.340883141054477867e-02
3.464508056640625000e+06 3.334470026781503199e-02
3.465270996093750000e+06 3.328054694595022206e-02
3.466033935546875000e+06 3.321637124131051472e-02
3.466796875000000000e+06 3.315217296037503009e-02
3.467559814453125000e+06 3.308795191968591509e-02
3.468322753906250000e+06 3.302370794579255475e-02
3.469085693359375000e+06 3.295944087519548510e-02
3.469848632812500000e+06 3.289515055429027834e-02
3.470611572265625000e+06 3.283083683931141417e-02
3.471374511718750000e+06 3.276649959627582487e-02
3.472137451171875000e+06 3.270213870092664871e-02
3.472900390625000000e+06 3.263775403867653913e-02
3.473663330078125000e+06 3.257334550455120298e-02
3.474426269531250000e+06 3.250891300313262650e-02
3.475189208984375000e+06 3.244445644850248167e-02
3.475952148437500000e+06 3.237997576418497753e-02
3.476715087890625000e+06 3.231547088309008608e-02
3.477478027343750000e+06 3.225094174745660180e-02
3.478240966796875000e+06 3.218638830879483326e-02
3.479003906250000000e+06 3.212181052782961399e-02
3.479766845703125000e+06 3.205720837444290400e-02
3.480529785156250000e+06 3.199258182761657160e-02
3.481292724609375000e+06 3.192793087537490471e-02
3.482055664062500000e+06 3.186325551472725393e-02
3.482818603515625000e+06 3.179855575161046749e-02
3.483581542968750000e+06 3.173383160083114579e-02
3.484344482421875000e+06 3.166908308600828448e-02
3.485107421875000000e+06 3.160431023951534857e-02
3.485870361328125000e+06 3.153951310242248535e-02
3.486633300781250000e+06 3.147469172443887603e-02
3.487396240234375000e+06 3.140984616385474049e-02
3.488159179687500000e+06 3.134497648748336973e-02
3.488922119140625000e+06 3.128008277060326248e-02
3.489685058593750000e+06 3.121516509690003965e-02
3.490447998046875000e+06 3.115022355840834506e-02
3.491210937500000000e+06 3.108525825545385354e-02
3.491973876953125000e+06 3.102026929659502594e-02
3.492736816406250000e+06 3.095525679856491602e-02
3.493499755859375000e+06 3.089022088621304687e-02
3.494262695312500000e+06 3.082516169244705131e-02
3.495025634765625000e+06 3.076007935817440947e-02
3.495788574218750000e+06 3.069497403224420717e-02
3.496551513671875000e+06 3.062984587138869313e-02
3.497314453125000000e+06 3.056469504016501304e-02
3.498077392578125000e+06 3.049952171089667652e-02
3.498840332031250000e+06 3.043432606361529125e-02
3.499603271484375000e+06 3.036910828600206808e-02
3.500366210937500000e+06 3.030386857332935391e-02
3.501129150390625000e+06 3.023860712840215070e-02
3.501892089843750000e+06 3.017332416149976979e-02
3.502655029296875000e+06 3.010801989031715309e-02
3.503417968750000000e+06 3.004269453990657951e-02
3.504180908203125000e+06 2.997734834261895492e-02
3.504943847656250000e+06 2.991198153804542834e-02
3.505706787109375000e+06 2.984659437295892476e-02
3.506469726562500000e+06 2.978118710125546298e-02
3.507232666015625000e+06 2.971575998389586887e-02
3.507995605468750000e+06 2.965031328884703762e-02
3.508758544921875000e+06 2.958484729102360197e-02
3.509521484375000000e+06 2.951936227222936790e-02
3.510284423828125000e+06 2.945385852109886834e-02
3.511047363281250000e+06 2.938833633303876078e-02
3.511810302734375000e+06 2.932279601016957865e-02
3.512573242187500000e+06 2.925723786126710121e-02
3.513336181640625000e+06 2.919166220170402518e-02
3.514099121093750000e+06 2.912606935339152880e-02
3.514862060546875000e+06 2.906045964472079787e-02
3.515625000000000000e+06 2.899483341050487079e-02
3.516387939453125000e+06 2.892919099192003268e-02
3.517150878906250000e+06 2.886353273644771261e-02
3.517913818359375000e+06 2.879785899781607539e-02
3.518676757812500000e+06 2.873217013594180427e-02
3.519439697265625000e+06 2.866646651687192182e-02
3.520202636718750000e+06 2.860074851272544072e-02
3.520965576171875000e+06 2.853501650163549688e-02
3.521728515625000000e+06 2.846927086769089621e-02
3.522491455078125000e+06 2.840351200087831707e-02
3.523254394531250000e+06 2.833774029702410338e-02
3.524017333984375000e+06 2.827195615773635262e-02
3.524780273437500000e+06 2.820615999034695870e-02
3.525543212890625000e+06 2.814035220785373465e-02
3.526306152343750000e+06 2.807453322886248673e-02
3.527069091796875000e+06 2.800870347752932102e-02
3.527832031250000000e+06 2.794286338350279383e-02
3.528594970703125000e+06 2.787701338186631544e-02
3.529357910156250000e+06 2.781115391308052603e-02
3.530120849609375000e+06 2.774528542292562308e-02
3.530883789062500000e+06 2.767940836244383099e-02
3.531646728515625000e+06 2.761352318788219684e-02
3.532409667968750000e+06 2.754763036063482065e-02
3.533172607421875000e+06 2.748173034718588703e-02
3.533935546875000000e+06 2.741582361905218687e-02
3.534698486328125000e+06 2.734991065272600330e-02
3.535461425781250000e+06 2.728399192961800113e-02
3.536224365234375000e+06 2.721806793600017524e-02
3.536987304687500000e+06 2.715213916294887883e-02
3.537750244140625000e+06 2.708620610628786549e-02
3.538513183593750000e+06 2.702026926653166780e-02
3.539276123046875000e+06 2.695432914882858397e-02
3.540039062500000000e+06 2.688838626290422987e-02
3.540802001953125000e+06 2.682244112300496280e-02
3.541564941406250000e+06 2.675649424784120461e-02
3.542327880859375000e+06 2.669054616053127826e-02
3.543090820312500000e+06 2.662459738854489402e-02
3.543853759765625000e+06 2.655864846364708667e-02
3.544616699218750000e+06 2.649269992184193068e-02
3.545379638671875000e+06 2.642675230331660921e-02
3.546142578125000000e+06 2.636080615238548322e-02
3.546905517578125000e+06 2.629486201743405291e-02
3.547668457031250000e+06 2.622892045086347088e-02
3.548431396484375000e+06 2.616298200903468055e-02
3.549194335937500000e+06 2.609704725221299523e-02
3.549957275390625000e+06 2.603111674451248289e-02
3.550720214843750000e+06 2.596519105384084702e-02
3.551483154296875000e+06 2.589927075184397104e-02
3.552246093750000000e+06 2.583335641385093098e-02
3.553009033203125000e+06 2.576744861881889725e-02
3.553771972656250000e+06 2.570154794927819938e-02
3.554534912109375000e+06 2.563565499127767183e-02
3.555297851562500000e+06 2.556977033432968061e-02
3.556060791015625000e+06 2.550389457135588192e-02
3.556823730468750000e+06 2.543802829863249515e-02
3.557586669921875000e+06 2.537217211573614128e-02
3.558349609375000000e+06 2.530632662548948017e-02
3.559112548828125000e+06 2.524049243390720162e-02
3.559875488281250000e+06 2.517467015014208595e-02
3.560638427734375000e+06 2.510886038643101587e-02
3.561401367187500000e+06 2.504306375804131457e-02
3.562164306640625000e+06 2.497728088321722606e-02
3.562927246093750000e+06 2.491151238312628788e-02
3.563690185546875000e+06 2.484575888180609593e-02
3.564453125000000000e+06 2.478002100611106928e-02
3.565216064453125000e+06 2.471429938565936416e-02
3.565979003906250000e+06 2.464859465277989894e-02
3.566741943359375000e+06 2.458290744245963250e-02
3.567504882812500000e+06 2.451723839229071056e-02
3.568267822265625000e+06 2.445158814241821590e-02
3.569030761718750000e+06 2.438595733548742234e-02
3.569793701171875000e+06 2.432034661659192298e-02
3.570556640625000000e+06 2.425475663322111675e-02
3.571319580078125000e+06 2.418918803520855171e-02
3.572082519531250000e+06 2.412364147467999445e-02
3.572845458984375000e+06 2.405811760600174223e-02
3.573608398437500000e+06 2.399261708572903926e-02
3.574371337890625000e+06 2.392714057255482252e-02
3.575134277343750000e+06 2.386168872725838788e-02
3.575897216796875000e+06 2.379626221265434410e-02
3.576660156250000000e+06 2.373086169354170910e-02
3.577423095703125000e+06 2.366548783665309644e-02
3.578186035156250000e+06 2.360014131060415507e-02
3.578948974609375000e+06 2.353482278584304727e-02
3.579711914062500000e+06 2.346953293460012774e-02
3.580474853515625000e+06 2.340427243083794892e-02
3.581237792968750000e+06 2.333904195020106501e-02
3.582000732421875000e+06 2.327384216996640845e-02
3.582763671875000000e+06 2.320867376899349299e-02
3.583526611328125000e+06 2.314353742767497751e-02
3.584289550781250000e+06 2.307843382788735825e-02
3.585052490234375000e+06 2.301336365294171307e-02
3.585815429687500000e+06 2.294832758753486551e-02
3.586578369140625000e+06 2.288332631770033029e-02
3.587341308593750000e+06 2.281836053075995963e-02
3.588104248046875000e+06 2.275343091527511075e-02
3.588867187500000000e+06 2.268853816099864265e-02
3.589630126953125000e+06 2.262368295882658323e-02
3.590393066406250000e+06 2.255886600075021967e-02
3.591156005859375000e+06 2.249408797980833805e-02
3.591918945312500000e+06 2.242934959003959478e-02
3.592681884765625000e+06 2.236465152643501292e-02
3.593444824218750000e+06 2.229999448489078731e-02
3.594207763671875000e+06 2.223537916216128396e-02
3.594970703125000000e+06 2.217080625581197006e-02
3.595733642578125000e+06 2.210627646417281933e-02
3.596496582031250000e+06 2.204179048629176241e-02
3.597259521484375000e+06 2.197734902188833508e-02
3.598022460937500000e+06 2.191295277130748606e-02
3.598785400390625000e+06 2.184860243547359290e-02
3.599548339843750000e+06 2.178429871584479718e-02
3.600311279296875000e+06 2.172004231436723207e-02
3.601074218750000000e+06 2.165583393342968357e-02
3.601837158203125000e+06 2.159167427581841839e-02
3.602600097656250000e+06 2.152756404467206716e-02
3.603363037109375000e+06 2.146350394343684784e-02
3.604125976562500000e+06 2.139949467582189305e-02
3.604888916015625000e+06 2.133553694575475446e-02
3.605651855468750000e+06 2.127163145733723323e-02
3.606414794921875000e+06 2.120777891480127297e-02
3.607177734375000000e+06 2.114398002246507466e-02
3.607940673828125000e+06 2.108023548468941979e-02
3.608703613281250000e+06 2.101654600583425722e-02
3.609466552734375000e+06 2.095291229021542870e-02
3.610229492187500000e+06 2.088933504206151245e-02
3.610992431640625000e+06 2.082581496547095817e-02
3.611755371093750000e+06 2.076235276436967647e-02
3.612518310546875000e+06 2.069894914246813572e-02
3.613281250000000000e+06 2.063560480321940949e-02
3.614044189453125000e+06 2.057232044977707480e-02
3.614807128906250000e+06 2.050909678495324920e-02
3.615570068359375000e+06 2.044593451117707184e-02
3.616333007812500000e+06 2.038283433045317769e-02
3.617095947265625000e+06 2.031979694432046318e-02
3.617858886718750000e+06 2.025682305381111201e-02
3.618621826171875000e+06 2.019391335940973198e-02
3.619384765625000000e+06 2.013106856101278333e-02
3.620147705078125000e+06 2.006828935788812149e-02
3.620910644531250000e+06 2.000557644863491455e-02
3.621673583984375000e+06 1.994293053114353995e-02
3.622436523437500000e+06 1.988035230255593561e-02
3.623199462890625000e+06 1.981784245922593030e-02
3.623962402343750000e+06 1.975540169668009091e-02
3.624725341796875000e+06 1.969303070957837548e-02
3.625488281250000000e+06 1.963073019167542108e-02
3.626251220703125000e+06 1.956850083578171376e-02
3.627014160156250000e+06 1.950634333372520610e-02
3.627777099609375000e+06 1.944425837631308038e-02
3.628540039062500000e+06 1.938224665329354654e-02
3.629302978515625000e+06 1.932030885331819867e-02
3.630065917968750000e+06 1.925844566390440271e-02
3.630828857421875000e+06 1.919665777139772933e-02
3.631591796875000000e+06 1.913494586093505978e-02
3.632354736328125000e+06 1.907331061640740386e-02
3.633117675781250000e+06 1.901175272042335621e-02
3.633880615234375000e+06 1.895027285427247285e-02
3.634643554687500000e+06 1.888887169788912995e-02
3.635406494140625000e+06 1.882754992981626463e-02
3.636169433593750000e+06 1.876630822716982699e-02
3.636932373046875000e+06 1.870514726560289220e-02
3.637695312500000000e+06 1.864406771927042475e-02
3.638458251953125000e+06 1.858307026079420582e-02
3.639221191406250000e+06 1.852215556122769474e-02
3.639984130859375000e+06 1.846132429002148717e-02
3.640747070312500000e+06 1.840057711498874204e-02
3.641510009765625000e+06 1.833991470227102141e-02
3.642272949218750000e+06 1.827933771630417190e-02
3.643035888671875000e+06 1.821884681978458778e-02
3.643798828125000000e+06 1.815844267363564066e-02
3.644561767578125000e+06 1.809812593697428598e-02
3.645324707031250000e+06 1.803789726707807212e-02
3.646087646484375000e+06 1.797775731935207996e-02
3.646850585937500000e+06 1.791770674729646975e-02
3.647613525390625000e+06 1.785774620247388908e-02
3.648376464843750000e+06 1.779787633447740477e-02
3.649139404296875000e+06 1.773809779089843830e-02
3.649902343750000000e+06 1.767841121729518683e-02
3.650665283203125000e+06 1.761881725716092986e-02
3.651428222656250000e+06 1.755931655189294296e-02
3.652191162109375000e+06 1.749990974076135949e-02
3.652954101562500000e+06 1.744059746087840354e-02
3.653717041015625000e+06 1.738138034716786573e-02
3.654479980468750000e+06 1.732225903233464495e-02
3.655242919921875000e+06 1.726323414683478275e-02
3.656005859375000000e+06 1.720430631884553585e-02
3.656768798828125000e+06 1.714547617423576795e-02
3.657531738281250000e+06 1.708674433653650099e-02
3.658294677734375000e+06 1.702811142691179266e-02
3.659057617187500000e+06 1.696957806412980468e-02
3.659820556640625000e+06 1.691114486453411392e-02
3.660583496093750000e+06 1.685281244201525599e-02
3.661346435546875000e+06 1.679458140798244237e-02
3.662109375000000000e+06 1.673645237133566943e-02
3.662872314453125000e+06 1.667842593843791438e-02
3.663635253906250000e+06 1.662050271308756003e-02
3.664398193359375000e+06 1.656268329649125681e-02
3.665161132812500000e+06 1.650496828723676049e-02
3.665924072265625000e+06 1.644735828126621044e-02
3.666687011718750000e+06 1.638985387184940107e-02
3.667449951171875000e+06 1.633245564955771237e-02
3.668212890625000000e+06 1.627516420223779070e-02
3.668975830078125000e+06 1.621798011498574305e-02
3.669738769531250000e+06 1.616090397012154983e-02
3.670501708984375000e+06 1.610393634716367206e-02
3.671264648437500000e+06 1.604707782280392903e-02
3.672027587890625000e+06 1.599032897088249749e-02
3.672790527343750000e+06 1.593369036236331332e-02
3.673553466796875000e+06 1.587716256530962919e-02
3.674316406250000000e+06 1.582074614485982911e-02
3.675079345703125000e+06 1.576444166320339554e-02
3.675842285156250000e+06 1.570824967955727902e-02
3.676605224609375000e+06 1.565217075014236139e-02
3.677368164062500000e+06 1.559620542816021402e-02
3.678131103515625000e+06 1.554035426377013522e-02
3.678894042968750000e+06 1.548461780406624848e-02
3.679656982421875000e+06 1.542899659305517479e-02
3.680419921875000000e+06 1.537349117163355414e-02
3.681182861328125000e+06 1.531810207756603356e-02
3.681945800781250000e+06 1.526282984546354846e-02
3.682708740234375000e+06 1.520767500676160899e-02
3.683471679687500000e+06 1.515263808969899775e-02
3.684234619140625000e+06 1.509771961929668588e-02
3.684997558593750000e+06 1.504292011733696956e-02
3.685760498046875000e+06 1.498824010234279386e-02
3.686523437500000000e+06 1.493368008955738881e-02
3.687286376953125000e+06 1.487924059092404598e-02
3.688049316406250000e+06 1.482492211506636175e-02
3.688812255859375000e+06 1.477072516726834171e-02
3.689575195312500000e+06 1.471665024945514877e-02
3.690338134765625000e+06 1.466269786017369327e-02
3.691101074218750000e+06 1.460886849457384250e-02
3.691864013671875000e+06 1.455516264438961108e-02
3.692626953125000000e+06 1.450158079792059941e-02
3.693389892578125000e+06 1.444812344001383982e-02
3.694152832031250000e+06 1.439479105204567386e-02
3.694915771484375000e+06 1.434158411190402521e-02
3.695678710937500000e+06 1.428850309397079917e-02
3.696441650390625000e+06 1.423554846910456140e-02
3.697204589843750000e+06 1.418272070462351687e-02
3.697967529296875000e+06 1.413002026428854772e-02
3.698730468750000000e+06 1.407744760828668999e-02
3.699493408203125000e+06 1.402500319321472143e-02
3.700256347656250000e+06 1.397268747206294875e-02
3.701019287109375000e+06 1.392050089419944424e-02
3.701782226562500000e+06 1.386844390535420246e-02
3.702545166015625000e+06 1.381651694760381230e-02
3.703308105468750000e+06 1.376472045935614973e-02
3.704071044921875000e+06 1.371305487533549215e-02
3.704833984375000000e+06 1.366152062656766919e-02
3.705596923828125000e+06 1.361011814036567659e-02
3.706359863281250000e+06 1.355884784031522079e-02
3.707122802734375000e+06 1.350771014626086543e-02
3.707885742187500000e+06 1.345670547429203036e-02
3.708648681640625000e+06 1.340583423672953370e-02
3.709411621093750000e+06 1.335509684211218413e-02
3.710174560546875000e+06 1.330449369518360569e-02
3.710937500000000000e+06 1.325402519687943204e-02
3.711700439453125000e+06 1.320369174431464988e-02
3.712463378906250000e+06 1.315349373077095638e-02
3.713226318359375000e+06 1.310343154568487621e-02
3.713989257812500000e+06 1.305350557463552490e-02
3.714752197265625000e+06 1.300371619933294622e-02
3.715515136718750000e+06 1.295406379760657978e-02
3.716278076171875000e+06 1.290454874339400614e-02
3.717041015625000000e+06 1.285517140672982547e-02
3.717803955078125000e+06 1.280593215373485548e-02
3.718566894531250000e+06 1.275683134660546975e-02
3.719329833984375000e+06 1.270786934360325533e-02
3.720092773437500000e+06 1.265904649904482648e-02
3.720855712890625000e+06 1.261036316329188986e-02
3.721618652343750000e+06 1.256181968274153009e-02
3.722381591796875000e+06 1.251341639981672603e-02
3.723144531250000000e+06 1.246515365295708389e-02
3.723907470703125000e+06 1.241703177660975939e-02
3.724670410156250000e+06 1.236905110122072868e-02
3.725433349609375000e+06 1.232121195322607131e-02
3.726196289062500000e+06 1.227351465504370603e-02
3.726959228515625000e+06 1.222595952506514913e-02
3.727722167968750000e+06 1.217854687764763008e-02
3.728485107421875000e+06 1.213127702310638073e-02
3.729248046875000000e+06 1.208415026770709270e-02
3.730010986328125000e+06 1.203716691365870443e-02
3.730773925781250000e+06 1.199032725910630440e-02
3.731536865234375000e+06 1.194363159812434141e-02
3.732299804687500000e+06 1.189708022070992167e-02
3.733062744140625000e+06 1.185067341277645271e-02
3.733825683593750000e+06 1.180441145614753544e-02
3.734588623046875000e+06 1.175829462855084925e-02
3.735351562500000000e+06 1.171232320361246908e-02
3.736114501953125000e+06 1.166649745085137149e-02
3.736877441406250000e+06 1.162081763567402240e-02
3.737640380859375000e+06 1.157528401936930643e-02
3.738403320312500000e+06 1.152989685910365235e-02
3.739166259765625000e+06 1.148465640791631638e-02
3.739929199218750000e+06 1.143956291471486322e-02
3.740692138671875000e+06 1.139461662427101660e-02
3.741455078125000000e+06 1.134981777721652194e-02
3.742218017578125000e+06 1.130516661003930570e-02
3.742980957031250000e+06 1.126066335507988625e-02
3.743743896484375000e+06 1.121630824052792345e-02
3.744506835937500000e+06 1.117210149041897305e-02
3.745269775390625000e+06 1.112804332463156534e-02
3.746032714843750000e+06 1.108413395888430998e-02
3.746795654296875000e+06 1.104037360473332334e-02
3.747558593750000000e+06 1.099676246956990400e-02
3.748321533203125000e+06 1.095330075661825851e-02
3.749084472656250000e+06 1.090998866493355507e-02
3.749847412109375000e+06 1.086682638940019915e-02
3.750610351562500000e+06 1.082381412073012660e-02
3.751373291015625000e+06 1.078095204546160660e-02
3.752136230468750000e+06 1.073824034595793550e-02
3.752899169921875000e+06 1.069567920040647921e-02
3.753662109375000000e+06 1.065326878281796369e-02
3.754425048828125000e+06 1.061100926302589384e-02
3.755187988281250000e+06 1.056890080668608685e-02
3.755950927734375000e+06 1.052694357527669128e-02
3.756713867187500000e+06 1.048513772609792338e-02
3.757476806640625000e+06 1.044348341227261528e-02
3.758239746093750000e+06 1.040198078274634855e-02
3.759002685546875000e+06 1.036062998228822613e-02
3.759765625000000000e+06 1.031943115149162350e-02
3.760528564453125000e+06 1.027838442677517922e-02
3.761291503906250000e+06 1.023748994038400917e-02
3.762054443359375000e+06 1.019674782039104062e-02
3.762817382812500000e+06 1.015615819069866366e-02
3.763580322265625000e+06 1.011572117104042427e-02
3.764343261718750000e+06 1.007543687698297594e-02
3.765106201171875000e+06 1.003530541992827575e-02
3.765869140625000000e+06 9.995326907115869089e-03
3.766632080078125000e+06 9.955501441625391051e-03
3.767395019531250000e+06 9.915829122379368060e-03
3.768157958984375000e+06 9.876310044145917080e-03
3.768920898437500000e+06 9.836944297542045065e-03
3.769683837890625000e+06 9.797731969036724622e-03
3.770446777343750000e+06 9.758673140954391215e-03
3.771209716796875000e+06 9.719767891478634653e-03
3.771972656250000000e+06 9.681016294655890586e-03
3.772735595703125000e+06 9.642418420399487614e-03
3.773498535156250000e+06 9.603974334493814088e-03
3.774261474609375000e+06 9.565684098598632376e-03
3.775024414062500000e+06 9.527547770253585666e-03
3.775787353515625000e+06 9.489565402882989276e-03
3.776550292968750000e+06 9.451737045800599410e-03
3.777313232421875000e+06 9.414062744214662937e-03
3.778076171875000000e+06 9.376542539233237786e-03
3.778839111328125000e+06 9.339176467869490794e-03
3.779602050781250000e+06 9.301964563047378926e-03
3.780364990234375000e+06 9.264906853607254161e-03
3.781127929687500000e+06 9.228003364311886461e-03
3.781890869140625000e+06 9.191254115852457232e-03
3.782653808593750000e+06 9.154659124854977806e-03
3.783416748046875000e+06 9.118218403886494544e-03
3.784179687500000000e+06 9.081931961461840383e-03
3.784942626953125000e+06 9.045799802050325661e-03
3.785705566406250000e+06 9.009821926082671809e-03
3.786468505859375000e+06 8.973998329958121981e-03
3.787231445312500000e+06 8.938329006051686995e-03
3.787994384765625000e+06 8.902813942721472806e-03
3.788757324218750000e+06 8.867453124316405227e-03
3.789520263671875000e+06 8.832246531183878327e-03
3.790283203125000000e+06 8.797194139677673441e-03
3.791046142578125000e+06 8.762295922166023904e-03
3.791809082031250000e+06 8.727551847039785593e-03
3.792572021484375000e+06 8.692961878720907587e-03
3.793334960937500000e+06 8.658525977670899348e-03
3.794097900390625000e+06 8.624244100399507812e-03
3.794860839843750000e+06 8.590116199473597433e-03
3.795623779296875000e+06 8.556142223526125648e-03
3.796386718750000000e+06 8.522322117265284866e-03
3.797149658203125000e+06 8.488655821483849159e-03
3.797912597656250000e+06 8.455143273068548709e-03
3.798675537109375000e+06 8.421784405009784258e-03
3.799438476562500000e+06 8.388579146411242679e-03
3.800201416015625000e+06 8.355527422499923682e-03
3.800964355468750000e+06 8.322629154636078039e-03
3.801727294921875000e+06 8.289884260323517051e-03
3.802490234375000000e+06 8.257292653219842210e-03
3.803253173828125000e+06 8.224854243146980173e-03
3.804016113281250000e+06 8.192568936101821825e-03
3.804779052734375000e+06 8.160436634267000111e-03
3.805541992187500000e+06 8.128457236021697369e-03
3.806304931640625000e+06 8.096630635952846433e-03
3.807067871093750000e+06 8.064956724866224197e-03
3.807830810546875000e+06 8.033435389797805373e-03
3.808593750000000000e+06 8.002066514025222080e-03
3.809356689453125000e+06 7.970849977079386486e-03
3.810119628906250000e+06 7.939785654756245301e-03
3.810882568359375000e+06 7.908873419128574153e-03
3.811645507812500000e+06 7.878113138558047804e-03
3.812408447265625000e+06 7.847504677707404022e-03
3.813171386718750000e+06 7.817047897552621347e-03
3.813934326171875000e+06 7.786742655395453329e-03
3.814697265625000000e+06 7.756588804875843950e-03
3.815460205078125000e+06 7.726586195984588498e-03
3.816223144531250000e+06 7.696734675076226037e-03
3.816986083984375000e+06 7.667034084881858141e-03
3.817749023437500000e+06 7.637484264522221775e-03
3.818511962890625000e+06 7.608085049520854973e-03
3.819274902343750000e+06 7.578836271817374418e-03
3.820037841796875000e+06 7.549737759780896125e-03
3.820800781250000000e+06 7.520789338223537665e-03
3.821563720703125000e+06 7.491990828414148498e-03
3.822326660156250000e+06 7.463342048091960515e-03
3.823089599609375000e+06 7.434842811480609805e-03
3.823852539062500000e+06 7.406492929302008373e-03
3.824615478515625000e+06 7.378292208790615710e-03
3.825378417968750000e+06 7.350240453707545564e-03
3.826141357421875000e+06 7.322337464355019657e-03
3.826904296875000000e+06 7.294583037590744203e-03
3.827667236328125000e+06 7.266976966842578732e-03
3.828430175781250000e+06 7.239519042123129453e-03
3.829193115234375000e+06 7.212209050044699095e-03
3.829956054687500000e+06 7.185046773834005175e-03
3.830718994140625000e+06 7.158031993347367498e-03
3.831481933593750000e+06 7.131164485085728262e-03
3.832244873046875000e+06 7.104444022209912418e-03
3.833007812500000000e+06 7.077870374555996456e-03
3.833770751953125000e+06 7.051443308650734432e-03
3.834533691406250000e+06 7.025162587727056852e-03
3.835296630859375000e+06 6.999027971739769059e-03
3.836059570312500000e+06 6.973039217381295576e-03
3.836822509765625000e+06 6.947196078097486044e-03
3.837585449218750000e+06 6.921498304103624113e-03
3.838348388671875000e+06 6.895945642400407721e-03
3.839111328125000000e+06 6.870537836790121047e-03
3.839874267578125000e+06 6.845274627892886272e-03
3.840637207031250000e+06 6.820155753162973448e-03
3.841400146484375000e+06 6.795180946905232666e-03
3.842163085937500000e+06 6.770349940291596480e-03
3.842926025390625000e+06 6.745662461377682946e-03
3.843688964843750000e+06 6.721118235119599889e-03
3.844451904296875000e+06 6.696716983390529725e-03
3.845214843750000000e+06 6.672458424997821692e-03
3.845977783203125000e+06 6.648342275699840355e-03
3.846740722656250000e+06 6.624368248223011860e-03
3.847503662109375000e+06 6.600536052279035865e-03
3.848266601562500000e+06 6.576845394582005525e-03
3.849029541015625000e+06 6.553295978865857074e-03
3.849792480468750000e+06 6.529887505901586960e-03
3.850555419921875000e+06 6.506619673514848871e-03
3.851318359375000000e+06 6.483492176603441494e-03
3.852081298828125000e+06 6.460504707154966254e-03
3.852844238281250000e+06 6.437656954264518033e-03
3.853607177734375000e+06 6.414948604152473019e-03
3.854370117187500000e+06 6.392379340182329471e-03
3.855133056640625000e+06 6.369948842878709813e-03
3.855895996093750000e+06 6.347656789945269919e-03
3.856658935546875000e+06 6.325502856282853859e-03
3.857421875000000000e+06 6.303486714007610486e-03
3.858184814453125000e+06 6.281608032469264413e-03
3.858947753906250000e+06 6.259866478269360962e-03
3.859710693359375000e+06 6.238261715279629083e-03
3.860473632812500000e+06 6.216793404660458759e-03
3.861236572265625000e+06 6.195461204879356733e-03
3.861999511718750000e+06 6.174264771729499370e-03
3.862762451171875000e+06 6.153203758348441653e-03
3.863525390625000000e+06 6.132277815236707348e-03
3.864288330078125000e+06 6.111486590276586466e-03
3.865051269531250000e+06 6.090829728750972623e-03
3.865814208984375000e+06 6.070306873362224694e-03
3.866577148437500000e+06 6.049917664251067487e-03
3.867340087890625000e+06 6.029661739015644215e-03
3.868103027343750000e+06 6.009538732730512582e-03
3.868865966796875000e+06 5.989548277965815216e-03
3.869628906250000000e+06 5.969690004806365961e-03
3.870391845703125000e+06 5.949963540870968626e-03
3.871154785156250000e+06 5.930368511331584810e-03
3.871917724609375000e+06 5.910904538932715106e-03
3.872680664062500000e+06 5.891571244010770751e-03
3.873443603515625000e+06 5.872368244513498196e-03
3.874206542968750000e+06 5.853295156019416683e-03
3.874969482421875000e+06 5.834351591757422351e-03
3.875732421875000000e+06 5.815537162626268318e-03
3.876495361328125000e+06 5.796851477214223433e-03
3.877258300781250000e+06 5.778294141818777867e-03
3.878021240234375000e+06 5.759864760466261967e-03
3.878784179687500000e+06 5.741562934931650729e-03
3.879547119140625000e+06 5.723388264758326634e-03
3.880310058593750000e+06 5.705340347277987334e-03
3.881072998046875000e+06 5.687418777630396348e-03
3.881835937500000000e+06 5.669623148783387023e-03
3.882598876953125000e+06 5.651953051552790173e-03
3.883361816406250000e+06 5.634408074622410285e-03
3.884124755859375000e+06 5.616987804564091066e-03
3.884887695312500000e+06 5.599691825857682111e-03
3.885650634765625000e+06 5.582519720911233684e-03
3.886413574218750000e+06 5.565471070081083951e-03
3.887176513671875000e+06 5.548545451692003458e-03
3.887939453125000000e+06 5.531742442057389041e-03
3.888702392578125000e+06 5.515061615499529737e-03
3.889465332031250000e+06 5.498502544369779019e-03
3.890228271484375000e+06 5.482064799068921308e-03
3.890991210937500000e+06 5.465747948067378043e-03
3.891754150390625000e+06 5.449551557925631437e-03
3.892517089843750000e+06 5.433475193314552844e-03
3.893280029296875000e+06 5.417518417035742384e-03
3.894042968750000000e+06 5.401680790041977868e-03
3.894805908203125000e+06 5.385961871457671524e-03
3.895568847656250000e+06 5.370361218599215697e-03
3.896331787109375000e+06 5.354878386995580095e-03
3.897094726562500000e+06 5.339512930408699988e-03
3.897857666015625000e+06 5.324264400854046564e-03
3.898620605468750000e+06 5.309132348621100131e-03
3.899383544921875000e+06 5.294116322293962972e-03
3.900146484375000000e+06 5.279215868771851630e-03
3.900909423828125000e+06 5.264430533289708031e-03
3.901672363281250000e+06 5.249759859438761153e-03
3.902435302734375000e+06 5.235203389187158968e-03
3.903198242187500000e+06 5.220760662900552664e-03
3.903961181640625000e+06 5.206431219362726848e-03
3.904724121093750000e+06 5.192214595796256632e-03
3.905487060546875000e+06 5.178110327883089260e-03
3.906250000000000000e+06 5.164117949785282727e-03
3.907012939453125000e+06 5.150236994165567454e-03
3.907775878906250000e+06 5.136466992208105729e-03
3.908538818359375000e+06 5.122807473639076799e-03
3.909301757812500000e+06 5.109257966747425030e-03
3.910064697265625000e+06 5.095817998405492710e-03
3.910827636718750000e+06 5.082487094089676270e-03
3.911590576171875000e+06 5.069264777901196992e-03
3.912353515625000000e+06 5.056150572586697381e-03
3.913116455078125000e+06 5.043143999558974584e-03
3.913879394531250000e+06 5.030244578917649617e-03
3.914642333984375000e+06 5.017451829469834861e-03
3.915405273437500000e+06 5.004765268750837985e-03
3.916168212890625000e+06 4.992184413044800824e-03
3.916931152343750000e+06 4.979708777405437992e-03
3.917694091796875000e+06 4.967337875676616776e-03
3.918457031250000000e+06 4.955071220513039380e-03
3.919219970703125000e+06 4.942908323400976335e-03
3.919982910156250000e+06 4.930848694678780474e-03
3.920745849609375000e+06 4.918891843557622080e-03
3.921508789062500000e+06 4.907037278142055772e-03
3.922271728515625000e+06 4.895284505450673250e-03
3.923034667968750000e+06 4.883633031436684924e-03
3.923797607421875000e+06 4.872082361008511948e-03
3.924560546875000000e+06 4.860631998050352238e-03
3.925323486328125000e+06 4.849281445442787247e-03
3.926086425781250000e+06 4.838030205083285532e-03
3.926849365234375000e+06 4.826877777906761827e-03
3.927612304687500000e+06 4.815823663906070203e-03
3.928375244140625000e+06 4.804867362152507627e-03
3.929138183593750000e+06 4.794008370816341819e-03
3.929901123046875000e+06 4.783246187187169957e-03
3.930664062500000000e+06 4.772580307694484700e-03
3.931427001953125000e+06 4.762010227928009480e-03
3.932189941406250000e+06 4.751535442658110994e-03
3.932952880859375000e+06 4.741155445856200419e-03
3.933715820312500000e+06 4.730869730715066973e-03
3.934478759765625000e+06 4.720677789669226222e-03
3.935241699218750000e+06 4.710579114415179049e-03
3.936004638671875000e+06 4.700573195931752150e-03
3.936767578125000000e+06 4.690659524500322315e-03
3.937530517578125000e+06 4.680837589725028551e-03
3.938293457031250000e+06 4.671106880552979880e-03
3.939056396484375000e+06 4.661466885294450989e-03
3.939819335937500000e+06 4.651917091642959051e-03
3.940582275390625000e+06 4.642456986695429888e-03
3.941345214843750000e+06 4.633086056972262647e-03
3.942108154296875000e+06 4.623803788437347642e-03
3.942871093750000000e+06 4.614609666518106751e-03
3.943634033203125000e+06 4.605503176125469618e-03
3.944396972656250000e+06 4.596483801673805630e-03
3.945159912109375000e+06 4.587551027100849818e-03
3.945922851562500000e+06 4.578704335887544621e-03
3.946685791015625000e+06 4.569943211077945842e-03
3.947448730468750000e+06 4.561267135298920430e-03
3.948211669921875000e+06 4.552675590780024678e-03
3.948974609375000000e+06 4.544168059373127413e-03
3.949737548828125000e+06 4.535744022572161561e-03
3.950500488281250000e+06 4.527402961532723917e-03
3.951263427734375000e+06 4.519144357091714817e-03
3.952026367187500000e+06 4.510967689786875463e-03
3.952789306640625000e+06 4.502872439876308766e-03
3.953552246093750000e+06 4.494858087357968095e-03
3.954315185546875000e+06 4.486924111989077507e-03
3.955078125000000000e+06 4.479069993305520754e-03
3.955841064453125000e+06 4.471295210641198191e-03
3.956604003906250000e+06 4.463599243147292617e-03
3.957366943359375000e+06 4.455981569811543787e-03
3.958129882812500000e+06 4.448441669477461342e-03
3.958892822265625000e+06 4.440979020863438861e-03
3.959655761718750000e+06 4.433593102581895665e-03
3.960418701171875000e+06 4.426283393158334488e-03
3.961181640625000000e+06 4.419049371050299407e-03
3.961944580078125000e+06 4.411890514666402287e-03
3.962707519531250000e+06 4.404806302385181824e-03
3.963470458984375000e+06 4.397796212573972137e-03
3.964233398437500000e+06 4.390859723607669872e-03
3.964996337890625000e+06 4.383996313887538604e-03
3.965759277343750000e+06 4.377205461859870125e-03
3.966522216796875000e+06 4.370486646034621447e-03
3.967285156250000000e+06 4.363839345003964199e-03
3.968048095703125000e+06 4.357263037460906881e-03
3.968811035156250000e+06 4.350757202217664724e-03
3.969573974609375000e+06 4.344321318224138827e-03
3.970336914062500000e+06 4.337954864586214890e-03
3.971099853515625000e+06 4.331657320584126995e-03
3.971862792968750000e+06 4.325428165690641848e-03
3.972625732421875000e+06 4.319266879589270768e-03
3.973388671875000000e+06 4.313172942192368062e-03
3.974151611328125000e+06 4.307145833659177352e-03
3.974914550781250000e+06 4.301185034413879636e-03
3.975677490234375000e+06 4.295290025163474822e-03
3.976440429687500000e+06 4.289460286915683200e-03
3.977203369140625000e+06 4.283695300996716825e-03
3.977966308593750000e+06 4.277994549069093384e-03
3.978729248046875000e+06 4.272357513149244515e-03
3.979492187500000000e+06 4.266783675625183958e-03
3.980255126953125000e+06 4.261272519274010920e-03
3.981018066406250000e+06 4.255823527279445524e-03
3.981781005859375000e+06 4.250436183249217681e-03
3.982543945312500000e+06 4.245109971232407381e-03
3.983306884765625000e+06 4.239844375736757237e-03
3.984069824218750000e+06 4.234638881745872267e-03
3.984832763671875000e+06 4.229492974736378912e-03
3.985595703125000000e+06 4.224406140694960017e-03
3.986358642578125000e+06 4.219377866135423649e-03
3.987121582031250000e+06 4.214407638115601033e-03
3.987884521484375000e+06 4.209494944254239292e-03
3.988647460937500000e+06 4.204639272747749332e-03
3.989410400390625000e+06 4.199840112386984091e-03
3.990173339843750000e+06 4.195096952573862392e-03
3.990936279296875000e+06 4.190409283337968513e-03
3.991699218750000000e+06 4.185776595353010374e-03
3.992462158203125000e+06 4.181198379953297677e-03
3.993225097656250000e+06 4.176674129150092542e-03
3.993988037109375000e+06 4.172203335647882948e-03
3.994750976562500000e+06 4.167785492860568569e-03
3.995513916015625000e+06 4.163420094927647482e-03
3.996276855468750000e+06 4.159106636730216383e-03
3.997039794921875000e+06 4.154844613906983827e-03
3.997802734375000000e+06 4.150633522870151616e-03
3.998565673828125000e+06 4.146472860821251091e-03
3.999328613281250000e+06 4.142362125766899626e-03
4.000091552734375000e+06 4.138300816534451303e-03
4.000854492187500000e+06 4.134288432787579931e-03
4.001617431640625000e+06 4.130324475041821305e-03
4.002380371093750000e+06 4.126408444679973211e-03
4.003143310546875000e+06 4.122539843967452933e-03
4.003906250000000000e+06 4.118718176067577563e-03
4.004669189453125000e+06 4.114942945056741970e-03
4.005432128906250000e+06 4.111213655939551653e-03
4.006195068359375000e+06 4.107529814663800349e-03
4.006958007812500000e+06 4.103890928135450235e-03
4.007720947265625000e+06 4.100296504233492435e-03
4.008483886718750000e+06 4.096746051824718196e-03
4.009246826171875000e+06 4.093239080778416326e-03
4.010009765625000000e+06 4.089775101980968296e-03
4.010772705078125000e+06 4.086353627350393890e-03
4.011535644531250000e+06 4.082974169850812733e-03
4.012298583984375000e+06 4.079636243506759227e-03
4.013061523437500000e+06 4.076339363417481876e-03
4.013824462890625000e+06 4.073083045771130721e-03
4.014587402343750000e+06 4.069866807858858043e-03
4.015350341796875000e+06 4.066690168088809773e-03
4.016113281250000000e+06 4.063552646000105628e-03
4.016876220703125000e+06 4.060453762276642307e-03
4.017639160156250000e+06 4.057393038760848981e-03
4.018402099609375000e+06 4.054369998467377730e-03
4.019165039062500000e+06 4.051384165596654333e-03
4.019927978515625000e+06 4.048435065548410851e-03
4.020690917968750000e+06 4.045522224935051668e-03
4.021453857421875000e+06 4.042645171594970964e-03
4.022216796875000000e+06 4.039803434605791256e-03
4.022979736328125000e+06 4.036996544297516941e-03
4.023742675781250000e+06 4.034224032265534311e-03
4.024505615234375000e+06 4.031485431383609840e-03
4.025268554687500000e+06 4.028780275816746213e-03
4.026031494140625000e+06 4.026108101033917808e-03
4.026794433593750000e+06 4.023468443820838250e-03
4.027557373046875000e+06 4.020860842292471246e-03
4.028320312500000000e+06 4.018284835905576967e-03
4.029083251953125000e+06 4.015739965471137873e-03
4.029846191406250000e+06 4.013225773166616273e-03
4.030609130859375000e+06 4.010741802548247435e-03
4.031372070312500000e+06 4.008287598563151435e-03
4.032135009765625000e+06 4.005862707561353916e-03
4.032897949218750000e+06 4.003466677307740938e-03
4.033660888671875000e+06 4.001099056993982599e-03
4.034423828125000000e+06 3.998759397250183437e-03
4.035186767578125000e+06 3.996447250156642990e-03
4.035949707031250000e+06 3.994162169255380430e-03
4.036712646484375000e+06 3.991903709561668741e-03
4.037475585937500000e+06 3.989671427575339907e-03
4.038238525390625000e+06 3.987464881292177715e-03
4.039001464843750000e+06 3.985283630215039063e-03
4.039764404296875000e+06 3.983127235364988285e-03
4.040527343750000000e+06 3.980995259292325651e-03
4.041290283203125000e+06 3.978887266087471029e-03
4.042053222656250000e+06 3.976802821391798963e-03
4.042816162109375000e+06 3.974741492408347988e-03
4.043579101562500000e+06 3.972702847912477041e-03
4.044342041015625000e+06 3.970686458262368337e-03
4.045104980468750000e+06 3.968691895409484291e-03
4.045867919921875000e+06 3.966718732908896053e-03
4.046630859375000000e+06 3.964766545929534862e-03
4.047393798828125000e+06 3.962834911264342778e-03
4.048156738281250000e+06 3.960923407340308927e-03
4.048919677734375000e+06 3.959031614228445892e-03
4.049682617187500000e+06 3.957159113653634271e-03
4.050445556640625000e+06 3.955305489004378762e-03
4.051208496093750000e+06 3.953470325342500064e-03
4.051971435546875000e+06 3.951653209412656770e-03
4.052734375000000000e+06 3.949853729651856861e-03
4.053497314453125000e+06 3.948071476198812199e-03
4.054260253906250000e+06 3.946306040903205421e-03
4.055023193359375000e+06 3.944557017334893514e-03
4.055786132812500000e+06 3.942824000792948327e-03
4.056549072265625000e+06 3.941106588314686673e-03
4.057312011718750000e+06 3.939404378684505277e-03
4.058074951171875000e+06 3.937716972442705313e-03
4.058837890625000000e+06 3.936043971894153011e-03
4.059600830078125000e+06 3.934384981116895164e-03
4.060363769531250000e+06 3.932739605970624573e-03
4.061126708984375000e+06 3.931107454105098667e-03
4.061889648437500000e+06 3.929488134968401117e-03
4.062652587890625000e+06 3.927881259815185246e-03
4.063415527343750000e+06 3.926286441714732685e-03
4.064178466796875000e+06 3.924703295558965195e-03
4.064941406250000000e+06 3.923131438070359342e-03
4.065704345703125000e+06 3.921570487809729333e-03
4.066467285156250000e+06 3.920020065183944802e-03
4.067230224609375000e+06 3.918479792453541041e-03
4.067993164062500000e+06 3.916949293740188721e-03
4.068756103515625000e+06 3.915428195034162742e-03
4.069519042968750000e+06 3.913916124201617663e-03
4.070281982421875000e+06 3.912412710991790277e-03
4.071044921875000000e+06 3.910917587044111104e-03
4.071807861328125000e+06 3.909430385895250847e-03
4.072570800781250000e+06 3.907950742986025447e-03
4.073333740234375000e+06 3.906478295668180598e-03
4.074096679687500000e+06 3.905012683211128537e-03
4.074859619140625000e+06 3.903553546808582932e-03
4.075622558593750000e+06 3.902100529585081877e-03
4.076385498046875000e+06 3.900653276602350419e-03
4.077148437500000000e+06 3.899211434865709064e-03
4.077911376953125000e+06 3.897774653330224239e-03
4.078674316406250000e+06 3.896342582906895183e-03
4.079437255859375000e+06 3.894914876468646980e-03
4.080200195312500000e+06 3.893491188856241202e-03
4.080963134765625000e+06 3.892071176884161383e-03
4.081726074218750000e+06 3.890654499346294683e-03
4.082489013671875000e+06 3.889240817021607025e-03
4.083251953125000000e+06 3.887829792679636971e-03
4.084014892578125000e+06 3.886421091085977882e-03
4.084777832031250000e+06 3.885014379007563183e-03
4.085540771484375000e+06 3.883609325217974619e-03
4.086303710937500000e+06 3.882205600502509815e-03
4.087066650390625000e+06 3.880802877663312722e-03
4.087829589843750000e+06 3.879400831524250793e-03
4.088592529296875000e+06 3.877999138935784348e-03
4.089355468750000000e+06 3.876597478779740102e-03
4.090118408203125000e+06 3.875195531973941575e-03
4.090881347656250000e+06 3.873792981476788331e-03
4.091644287109375000e+06 3.872389512291706404e-03
4.092407226562500000e+06 3.870984811471472539e-03
4.093170166015625000e+06 3.869578568122566606e-03
4.093933105468750000e+06 3.868170473409245167e-03
4.094696044921875000e+06 3.866760220557699176e-03
4.095458984375000000e+06 3.865347504859941493e-03
4.096221923828125000e+06 3.863932023677786771e-03
4.096984863281250000e+06 3.862513476446510861e-03
4.097747802734375000e+06 3.861091564678656787e-03
4.098510742187500000e+06 3.859665991967553642e-03
4.099273681640625000e+06 3.858236463990807278e-03
4.100036621093750000e+06 3.856802688513760648e-03
4.100799560546875000e+06 3.855364375392693072e-03
4.101562500000000000e+06 3.853921236578121846e-03
4.102325439453125000e+06 3.852472986117863596e-03
4.103088378906250000e+06 3.851019340160070480e-03
4.103851318359375000e+06 3.849560016956115466e-03
4.104614257812500000e+06 3.848094736863449418e-03
4.105377197265625000e+06 3.846623222348327653e-03
4.106140136718750000e+06 3.845145197988425901e-03
4.106903076171875000e+06 3.843660390475414201e-03
4.107666015625000000e+06 3.842168528617348217e-03
4.108428955078125000e+06 3.840669343341091783e-03
4.109191894531250000e+06 3.839162567694497444e-03
4.109954833984375000e+06 3.837647936848654229e-03
4.110717773437500000e+06 3.836125188099874777e-03
4.111480712890625000e+06 3.834594060871746209e-03
4.112243652343750000e+06 3.833054296716960699e-03
4.113006591796875000e+06 3.831505639319133898e-03
4.113769531250000000e+06 3.829947834494473735e-03
4.114532470703125000e+06 3.828380630193459633e-03
4.115295410156250000e+06 3.826803776502245898e-03
4.116058349609375000e+06 3.825217025644196515e-03
4.116821289062500000e+06 3.823620131981099457e-03
4.117584228515625000e+06 3.822012852014520200e-03
4.118347167968750000e+06 3.820394944386857738e-03
4.119110107421875000e+06 3.818766169882466949e-03
4.119873046875000000e+06 3.817126291428547206e-03
4.120635986328125000e+06 3.815475074096097777e-03
4.121398925781250000e+06 3.813812285100625591e-03
4.122161865234375000e+06 3.812137693802920228e-03
4.122924804687500000e+06 3.810451071709556985e-03
4.123687744140625000e+06 3.808752192473506635e-03
4.124450683593750000e+06 3.807040831894482370e-03
4.125213623046875000e+06 3.805316767919339222e-03
4.125976562500000000e+06 3.803579780642261411e-03
4.126739501953125000e+06 3.801829652304941892e-03
4.127502441406250000e+06 3.800066167296656944e-03
4.128265380859375000e+06 3.798289112154259670e-03
4.129028320312500000e+06 3.796498275562025168e-03
4.129791259765625000e+06 3.794693448351490507e-03
4.130554199218750000e+06 3.792874423501164157e-03
4.131317138671875000e+06 3.791040996136160832e-03
4.132080078125000000e+06 3.789192963527730513e-03
4.132843017578125000e+06 3.787330125092713742e-03
4.133605957031250000e+06 3.785452282392923196e-03
4.134368896484375000e+06 3.783559239134450230e-03
4.135131835937500000e+06 3.781650801166794047e-03
4.135894775390625000e+06 3.779726776482049844e-03
4.136657714843750000e+06 3.777786975213883163e-03
4.137420654296875000e+06 3.775831209636506397e-03
4.138183593750000000e+06 3.773859294163541250e-03
4.138946533203125000e+06 3.771871045346719426e-03
4.139709472656250000e+06 3.769866281874710828e-03
4.140472412109375000e+06 3.767844824571602632e-03
4.141235351562500000e+06 3.765806496395466413e-03
4.141998291015625000e+06 3.763751122436847195e-03
4.142761230468750000e+06 3.761678529917026562e-03
4.143524169921875000e+06 3.759588548186412835e-03
4.144287109375000000e+06 3.757481008722603818e-03
4.145050048828125000e+06 3.755355745128640798e-03
4.145812988281250000e+06 3.753212593130927314e-03
4.146575927734375000e+06 3.751051390577249834e-03
4.147338867187500000e+06 3.748871977434580297e-03
4.148101806640625000e+06 3.746674195786964083e-03
4.148864746093750000e+06 3.744457889833122197e-03
4.149627685546875000e+06 3.742222905884166201e-03
4.150390625000000000e+06 3.739969092361115823e-03
4.151153564453125000e+06 3.737696299792336776e-03
4.151916503906250000e+06 3.735404380811012393e-03
4.152679443359375000e+06 3.733093190152383684e-03
4.153442382812500000e+06 3.730762584651034931e-03
4.154205322265625000e+06 3.728412423238048300e-03
4.154968261718750000e+06 3.726042566938079538e-03
4.155731201171875000e+06 3.723652878866341720e-03
4.156494140625000000e+06 3.721243224225549966e-03
4.157257080078125000e+06 3.718813470302840141e-03
4.158020019531250000e+06 3.716363486466439485e-03
4.158782958984375000e+06 3.713893144162443930e-03
4.159545898437500000e+06 3.711402316911423249e-03
4.160308837890625000e+06 3.708890880304955510e-03
4.161071777343750000e+06 3.706358712002178445e-03
4.161834716796875000e+06 3.703805691726095792e-03
4.162597656250000000e+06 3.701231701259980779e-03
4.163360595703125000e+06 3.698636624443630422e-03
4.164123535156250000e+06 3.696020347169521377e-03
4.164886474609375000e+06 3.693382757378956688e-03
4.165649414062500000e+06 3.690723745058071149e-03
4.166412353515625000e+06 3.688043202233856187e-03
4.167175292968750000e+06 3.685341022970016478e-03
4.167938232421875000e+06 3.682617103362836094e-03
4.168701171875000000e+06 3.679871341536887237e-03
4.169464111328125000e+06 3.677103637640783199e-03
4.170227050781250000e+06 3.674313893842765227e-03
4.170989990234375000e+06 3.671502014326241681e-03
4.171752929687500000e+06 3.668667905285305075e-03
4.172515869140625000e+06 3.665811474920118579e-03
4.173278808593750000e+06 3.662932633432286911e-03
4.174041748046875000e+06 3.660031293020113170e-03
4.174804687500000000e+06 3.657107367873835713e-03
4.175567626953125000e+06 3.654160774170763567e-03
4.176330566406250000e+06 3.651191430070342431e-03
4.177093505859375000e+06 3.648199255709187305e-03
4.177856445312500000e+06 3.645184173196032267e-03
4.178619384765625000e+06 3.642146106606614347e-03
4.179382324218750000e+06 3.639084981978459813e-03
4.180145263671875000e+06 3.636000727305719032e-03
4.180908203125000000e+06 3.632893272533756733e-03
4.181671142578125000e+06 3.629762549553861538e-03
4.182434082031250000e+06 3.626608492197790686e-03
4.183197021484375000e+06 3.623431036232235402e-03
4.183959960937500000e+06 3.620230119353326590e-03
4.184722900390625000e+06 3.617005681180953617e-03
4.185485839843750000e+06 3.613757663253143373e-03
4.186248779296875000e+06 3.610486009020251116e-03
4.187011718750000000e+06 3.607190663839237189e-03
4.187774658203125000e+06 3.603871574967740330e-03
4.188537597656250000e+06 3.600528691558182656e-03
4.189300537109375000e+06 3.597161964651803077e-03
4.190063476562500000e+06 3.593771347172577089e-03
4.190826416015625000e+06 3.590356793921200326e-03
4.191589355468750000e+06 3.586918261568814922e-03
4.192352294921875000e+06 3.583455708650934955e-03
4.193115234375000000e+06 3.579969095561087375e-03
4.193878173828125000e+06 3.576458384544498915e-03
4.194641113281250000e+06 3.572923539691743970e-03
4.195404052734375000e+06 3.569364526932308768e-03
4.196166992187500000e+06 3.565781314028076184e-03
4.196929931640625000e+06 3.562173870566820531e-03
4.197692871093750000e+06 3.558542167955550551e-03
4.198455810546875000e+06 3.554886179413936122e-03
4.199218750000000000e+06 3.551205879967521579e-03
4.199981689453125000e+06 3.547501246441049638e-03
4.200744628906250000e+06 3.543772257451586246e-03
4.201507568359375000e+06 3.540018893401690112e-03
4.202270507812500000e+06 3.536241136472489423e-03
4.203033447265625000e+06 3.532438970616754229e-03
4.203796386718750000e+06 3.528612381551815298e-03
4.204559326171875000e+06 3.524761356752577519e-03
4.205322265625000000e+06 3.520885885444347690e-03
4.206085205078125000e+06 3.516985958595714775e-03
4.206848144531250000e+06 3.513061568911290521e-03
4.207611083984375000e+06 3.509112710824509491e-03
4.208374023437500000e+06 3.505139380490288580e-03
4.209136962890625000e+06 3.501141575777683927e-03
4.209899902343750000e+06 3.497119296262496228e-03
4.210662841796875000e+06 3.493072543219790174e-03
4.211425781250000000e+06 3.489001319616469830e-03
4.212188720703125000e+06 3.484905630103682286e-03
4.212951660156250000e+06 3.480785481009261630e-03
4.213714599609375000e+06 3.476640880330108749e-03
4.214477539062500000e+06 3.472471837724503459e-03
4.215240478515625000e+06 3.468278364504407546e-03
4.216003417968750000e+06 3.464060473627705340e-03
4.216766357421875000e+06 3.459818179690408307e-03
4.217529296875000000e+06 3.455551498918804122e-03
4.218292236328125000e+06 3.451260449161573218e-03
4.219055175781250000e+06 3.446945049881883650e-03
4.219818115234375000e+06 3.442605322149436958e-03
4.220581054687500000e+06 3.438241288632409073e-03
4.221343994140625000e+06 3.433852973589483163e-03
4.222106933593750000e+06 3.429440402861700342e-03
4.222869873046875000e+06 3.425003603864392333e-03
4.223632812500000000e+06 3.420542605578984034e-03
4.224395751953125000e+06 3.416057438544822106e-03
4.225158691406250000e+06 3.411548134850912479e-03
4.225921630859375000e+06 3.407014728127692130e-03
4.226684570312500000e+06 3.402457253538678991e-03
4.227447509765625000e+06 3.397875747772160452e-03
4.228210449218750000e+06 3.393270249032787327e-03
4.228973388671875000e+06 3.388640797033191238e-03
4.229736328125000000e+06 3.383987432985517425e-03
4.230499267578125000e+06 3.379310199592955831e-03
4.231262207031250000e+06 3.374609141041192382e-03
4.232025146484375000e+06 3.369884302989906676e-03
4.232788085937500000e+06 3.365135732564169917e-03
4.233551025390625000e+06 3.360363478345844163e-03
4.234313964843750000e+06 3.355567590364890926e-03
4.235076904296875000e+06 3.350748120090765204e-03
4.235839843750000000e+06 3.345905120423668146e-03
4.236602783203125000e+06 3.341038645685824853e-03
4.237365722656250000e+06 3.336148751612697146e-03
4.238128662109375000e+06 3.331235495344218433e-03
4.238891601562500000e+06 3.326298935415947927e-03
4.239654541015625000e+06 3.321339131750234396e-03
4.240417480468750000e+06 3.316356145647322232e-03
4.241180419921875000e+06 3.311350039776445823e-03
4.241943359375000000e+06 3.306320878166917401e-03
4.242706298828125000e+06 3.301268726199129474e-03
4.243469238281250000e+06 3.296193650595590635e-03
4.244232177734375000e+06 3.291095719411923221e-03
4.244995117187500000e+06 3.285975002027808917e-03
4.245758056640625000e+06 3.280831569137902717e-03
4.246520996093750000e+06 3.275665492742826229e-03
4.247283935546875000e+06 3.270476846139970181e-03
4.248046875000000000e+06 3.265265703914433087e-03
4.248809814453125000e+06 3.260032141929801192e-03
4.249572753906250000e+06 3.254776237319032071e-03
4.250335693359375000e+06 3.249498068475198571e-03
4.251098632812500000e+06 3.244197715042315602e-03
4.251861572265625000e+06 3.238875257906094485e-03
4.252624511718750000e+06 3.233530779184659587e-03
4.253387451171875000e+06 3.228164362219257573e-03
4.254150390625000000e+06 3.222776091565011328e-03
4.254913330078125000e+06 3.217366052981534240e-03
4.255676269531250000e+06 3.211934333423644219e-03
4.256439208984375000e+06 3.206481021031980152e-03
4.257202148437500000e+06 3.201006205123643929e-03
4.257965087890625000e+06 3.195509976182782635e-03
4.258728027343750000e+06 3.189992425851227980e-03
4.259490966796875000e+06 3.184453646919042924e-03
4.260253906250000000e+06 3.178893733315049219e-03
4.261016845703125000e+06 3.173312780097473345e-03
4.261779785156250000e+06 3.167710883444358697e-03
4.262542724609375000e+06 3.162088140644171621e-03
4.263305664062500000e+06 3.156444650086263903e-03
4.264068603515625000e+06 3.150780511251369525e-03
4.264831542968750000e+06 3.145095824702079726e-03
4.265594482421875000e+06 3.139390692073318074e-03
4.266357421875000000e+06 3.133665216062775632e-03
4.267120361328125000e+06 3.127919500421355668e-03
4.267883300781250000e+06 3.122153649943620098e-03
4.268646240234375000e+06 3.116367770458202974e-03
4.269409179687500000e+06 3.110561968818177127e-03
4.270172119140625000e+06 3.104736352891524463e-03
4.270935058593750000e+06 3.098891031551470089e-03
4.271697998046875000e+06 3.093026114666877577e-03
4.272460937500000000e+06 3.087141713092648142e-03
4.273223876953125000e+06 3.081237938660017026e-03
4.273986816406250000e+06 3.075314904166995180e-03
4.274749755859375000e+06 3.069372723368664780e-03
4.275512695312500000e+06 3.063411510967528097e-03
4.276275634765625000e+06 3.057431382603847687e-03
4.277038574218750000e+06 3.051432454845980947e-03
4.277801513671875000e+06 3.045414845180731585e-03
4.278564453125000000e+06 3.039378672003592227e-03
4.279327392578125000e+06 3.033324054609147502e-03
4.280090332031250000e+06 3.027251113181327925e-03
4.280853271484375000e+06 3.021159968783752696e-03
4.281616210937500000e+06 3.015050743350020882e-03
4.282379150390625000e+06 3.008923559674005644e-03
4.283142089843750000e+06 3.002778541400150623e-03
4.283905029296875000e+06 2.996615813013806234e-03
4.284667968750000000e+06 2.990435499831473574e-03
4.285430908203125000e+06 2.984237727991151563e-03
4.286193847656250000e+06 2.978022624442585187e-03
4.286956787109375000e+06 2.971790316937585746e-03
4.287719726562500000e+06 2.965540934020321172e-03
4.288482666015625000e+06 2.959274605017621958e-03
4.289245605468750000e+06 2.952991460029235054e-03
4.290008544921875000e+06 2.946691629918202649e-03
4.290771484375000000e+06 2.940375246301069230e-03
4.291534423828125000e+06 2.934042441538266439e-03
4.292297363281250000e+06 2.927693348724337910e-03
4.293060302734375000e+06 2.921328101678335835e-03
4.293823242187500000e+06 2.914946834934050140e-03
4.294586181640625000e+06 2.908549683730375993e-03
4.295349121093750000e+06 2.902136784001629281e-03
4.296112060546875000e+06 2.895708272367851673e-03
4.296875000000000000e+06 2.889264286125135198e-03
4.297637939453125000e+06 2.882804963236006244e-03
4.298400878906250000e+06 2.876330442319713701e-03
4.299163818359375000e+06 2.869840862642607758e-03
4.299926757812500000e+06 2.863336364108457540e-03
4.300689697265625000e+06 2.856817087248898421e-03
4.301452636718750000e+06 2.850283173213689382e-03
4.302215576171875000e+06 2.843734763761175937e-03
4.302978515625000000e+06 2.837172001248642033e-03
4.303741455078125000e+06 2.830595028622704019e-03
4.304504394531250000e+06 2.824003989409726734e-03
4.305267333984375000e+06 2.817399027706228749e-03
4.306030273437500000e+06 2.810780288169312333e-03
4.306793212890625000e+06 2.804147916007091682e-03
4.307556152343750000e+06 2.797502056969129389e-03
4.308319091796875000e+06 2.790842857336931892e-03
4.309082031250000000e+06 2.784170463914360794e-03
4.309844970703125000e+06 2.777485024018151727e-03
4.310607910156250000e+06 2.770786685468389424e-03
4.311370849609375000e+06 2.764075596579023547e-03
4.312133789062500000e+06 2.757351906148362407e-03
4.312896728515625000e+06 2.750615763449639102e-03
4.313659667968750000e+06 2.743867318221534287e-03
4.314422607421875000e+06 2.737106720658718031e-03
4.315185546875000000e+06 2.730334121402460193e-03
4.315948486328125000e+06 2.723549671531186149e-03
4.316711425781250000e+06 2.716753522551098449e-03
4.317474365234375000e+06 2.709945826386791958e-03
4.318237304687500000e+06 2.703126735371893293e-03
4.319000244140625000e+06 2.696296402239673363e-03
4.319763183593750000e+06 2.689454980113781344e-03
4.320526123046875000e+06 2.682602622498869369e-03
4.321289062500000000e+06 2.675739483271323028e-03
4.322052001953125000e+06 2.668865716669984942e-03
4.322814941406250000e+06 2.661981477286862272e-03
4.323577880859375000e+06 2.655086920057923155e-03
4.324340820312500000e+06 2.648182200253848886e-03
4.325103759765625000e+06 2.641267473470803023e-03
4.325866699218750000e+06 2.634342895621308474e-03
4.326629638671875000e+06 2.627408622925006629e-03
4.327392578125000000e+06 2.620464811899573480e-03
4.328155517578125000e+06 2.613511619351561576e-03
4.328918457031250000e+06 2.606549202367274085e-03
4.329681396484375000e+06 2.599577718303732084e-03
4.330444335937500000e+06 2.592597324779570295e-03
4.331207275390625000e+06 2.585608179666005688e-03
4.331970214843750000e+06 2.578610441077820378e-03
4.332733154296875000e+06 2.571604267364371865e-03
4.333496093750000000e+06 2.564589817100605858e-03
4.334259033203125000e+06 2.557567249078109006e-03
4.335021972656250000e+06 2.550536722296188955e-03
4.335784912109375000e+06 2.543498395952946585e-03
4.336547851562500000e+06 2.536452429436428062e-03
4.337310791015625000e+06 2.529398982315753455e-03
4.338073730468750000e+06 2.522338214332261411e-03
4.338836669921875000e+06 2.515270285390757473e-03
4.339599609375000000e+06 2.508195355550679132e-03
4.340362548828125000e+06 2.501113585017371906e-03
4.341125488281250000e+06 2.494025134133338525e-03
4.341888427734375000e+06 2.486930163369560111e-03
4.342651367187500000e+06 2.479828833316804343e-03
4.343414306640625000e+06 2.472721304676967023e-03
4.344177246093750000e+06 2.465607738254452664e-03
4.344940185546875000e+06 2.458488294947602792e-03
4.345703125000000000e+06 2.451363135740086512e-03
4.346466064453125000e+06 2.444232421692383878e-03
4.347229003906250000e+06 2.437096313933287493e-03
4.347991943359375000e+06 2.429954973651372863e-03
4.348754882812500000e+06 2.422808562086592801e-03
4.349517822265625000e+06 2.415657240521820650e-03
4.350280761718750000e+06 2.408501170274455084e-03
4.351043701171875000e+06 2.401340512688072189e-03
4.351806640625000000e+06 2.394175429124055423e-03
4.352569580078125000e+06 2.387006080953331822e-03
4.353332519531250000e+06 2.379832629548053139e-03
4.354095458984375000e+06 2.372655236273367614e-03
4.354858398437500000e+06 2.365474062479204324e-03
4.355621337890625000e+06 2.358289269492074881e-03
4.356384277343750000e+06 2.351101018606960129e-03
4.357147216796875000e+06 2.343909471079147402e-03
4.357910156250000000e+06 2.336714788116137607e-03
4.358673095703125000e+06 2.329517130869628201e-03
4.359436035156250000e+06 2.322316660427451059e-03
4.360198974609375000e+06 2.315113537805606192e-03
4.360961914062500000e+06 2.307907923940267277e-03
4.361724853515625000e+06 2.300699979679906877e-03
4.362487792968750000e+06 2.293489865777358777e-03
4.363250732421875000e+06 2.286277742881981812e-03
4.364013671875000000e+06 2.279063771531816308e-03
4.364776611328125000e+06 2.271848112145823800e-03
4.365539550781250000e+06 2.264630925016097689e-03
4.366302490234375000e+06 2.257412370300159767e-03
4.367065429687500000e+06 2.250192608013274094e-03
4.367828369140625000e+06 2.242971798020763040e-03
4.368591308593750000e+06 2.235750100030452128e-03
4.369354248046875000e+06 2.228527673585027711e-03
4.370117187500000000e+06 2.221304678054523453e-03
4.370880126953125000e+06 2.214081272628804636e-03
4.371643066406250000e+06 2.206857616310085434e-03
4.372406005859375000e+06 2.199633867905501691e-03
4.373168945312500000e+06 2.192410186019712326e-03
4.373931884765625000e+06 2.185186729047522858e-03
4.374694824218750000e+06 2.177963655166552295e-03
4.375457763671875000e+06 2.170741122329994995e-03
4.376220703125000000e+06 2.163519288259278459e-03
4.376983642578125000e+06 2.156298310436934908e-03
4.377746582031250000e+06 2.149078346099361856e-03
4.378509521484375000e+06 2.141859552229734894e-03
4.379272460937500000e+06 2.134642085550860196e-03
4.380035400390625000e+06 2.127426102518125903e-03
4.380798339843750000e+06 2.120211759312501214e-03
4.381561279296875000e+06 2.112999211833524633e-03
4.382324218750000000e+06 2.105788615692355103e-03
4.383087158203125000e+06 2.098580126204889918e-03
4.383850097656250000e+06 2.091373898384858362e-03
4.384613037109375000e+06 2.084170086937032432e-03
4.385375976562500000e+06 2.076968846250418482e-03
4.386138916015625000e+06 2.069770330391503075e-03
4.386901855468750000e+06 2.062574693097525731e-03
4.387664794921875000e+06 2.055382087769881336e-03
4.388427734375000000e+06 2.048192667467393750e-03
4.389190673828125000e+06 2.041006584899804962e-03
4.389953613281250000e+06 2.033823992421160149e-03
4.390716552734375000e+06 2.026645042023366653e-03
4.391479492187500000e+06 2.019469885329693536e-03
4.392242431640625000e+06 2.012298673588326214e-03
4.393005371093750000e+06 2.005131557666019540e-03
4.393768310546875000e+06 1.997968688041736138e-03
4.394531250000000000e+06 1.990810214800329409e-03
4.395294189453125000e+06 1.983656287626331914e-03
4.396057128906250000e+06 1.976507055797676552e-03
4.396820068359375000e+06 1.969362668179561703e-03
4.397583007812500000e+06 1.962223273218293828e-03
4.398345947265625000e+06 1.955089018935220711e-03
4.399108886718750000e+06 1.947960052920644962e-03
4.399871826171875000e+06 1.940836522327863073e-03
4.400634765625000000e+06 1.933718573867139424e-03
4.401397705078125000e+06 1.926606353799856144e-03
4.402160644531250000e+06 1.919500007932560840e-03
4.402923583984375000e+06 1.912399681611187154e-03
4.403686523437500000e+06 1.905305519715240828e-03
4.404449462890625000e+06 1.898217666652030674e-03
4.405212402343750000e+06 1.891136266350983879e-03
4.405975341796875000e+06 1.884061462257987773e-03
4.406738281250000000e+06 1.876993397329747640e-03
4.407501220703125000e+06 1.869932214028213052e-03
4.408264160156250000e+06 1.862878054315069906e-03
4.409027099609375000e+06 1.855831059646221399e-03
4.409790039062500000e+06 1.848791370966358562e-03
4.410552978515625000e+06 1.841759128703559199e-03
4.411315917968750000e+06 1.834734472763911977e-03
4.412078857421875000e+06 1.827717542526231592e-03
4.412841796875000000e+06 1.820708476836778705e-03
4.413604736328125000e+06 1.813707414004013703e-03
4.414367675781250000e+06 1.806714491793462354e-03
4.415130615234375000e+06 1.799729847422532449e-03
4.415893554687500000e+06 1.792753617555458388e-03
4.416656494140625000e+06 1.785785938298228197e-03
4.417419433593750000e+06 1.778826945193608556e-03
4.418182373046875000e+06 1.771876773216168746e-03
4.418945312500000000e+06 1.764935556767376372e-03
4.419708251953125000e+06 1.758003429670726469e-03
4.420471191406250000e+06 1.751080525166925483e-03
4.421234130859375000e+06 1.744166975909110804e-03
4.421997070312500000e+06 1.737262913958126246e-03
4.422760009765625000e+06 1.730368470777825934e-03
4.423522949218750000e+06 1.723483777230432187e-03
4.424285888671875000e+06 1.716608963571960829e-03
4.425048828125000000e+06 1.709744159447644128e-03
4.425811767578125000e+06 1.702889493887445012e-03
4.426574707031250000e+06 1.696045095301589511e-03
4.427337646484375000e+06 1.689211091476166193e-03
4.428100585937500000e+06 1.682387609568723871e-03
4.428863525390625000e+06 1.675574776103994860e-03
4.429626464843750000e+06 1.668772716969582452e-03
4.430389404296875000e+06 1.661981557411759854e-03
4.431152343750000000e+06 1.655201422031258489e-03
4.431915283203125000e+06 1.648432434779140013e-03
4.432678222656250000e+06 1.641674718952711035e-03
4.433441162109375000e+06 1.634928397191458228e-03
4.434204101562500000e+06 1.628193591473059551e-03
4.434967041015625000e+06 1.621470423109437099e-03
4.435729980468750000e+06 1.614759012742811696e-03
4.436492919921875000e+06 1.608059480341882596e-03
4.437255859375000000e+06 1.601371945197970544e-03
4.438018798828125000e+06 1.594696525921297228e-03
4.438781738281250000e+06 1.588033340437191871e-03
4.439544677734375000e+06 1.581382505982465445e-03
4.440307617187500000e+06 1.574744139101764496e-03
4.441070556640625000e+06 1.568118355643954463e-03
4.441833496093750000e+06 1.561505270758623779e-03
4.442596435546875000e+06 1.554904998892550887e-03
4.443359375000000000e+06 1.548317653786285969e-03
4.444122314453125000e+06 1.541743348470704916e-03
4.444885253906250000e+06 1.535182195263696875e-03
4.445648193359375000e+06 1.528634305766839218e-03
4.446411132812500000e+06 1.522099790862102000e-03
4.447174072265625000e+06 1.515578760708684910e-03
4.447937011718750000e+06 1.509071324739780272e-03
4.448699951171875000e+06 1.502577591659504759e-03
4.449462890625000000e+06 1.496097669439784691e-03
4.450225830078125000e+06 1.489631665317310083e-03
4.450988769531250000e+06 1.483179685790593852e-03
4.451751708984375000e+06 1.476741836616973346e-03
4.452514648437500000e+06 1.470318222809749572e-03
4.453277587890625000e+06 1.463908948635312757e-03
4.454040527343750000e+06 1.457514117610360718e-03
4.454803466796875000e+06 1.451133832499126777e-03
4.455566406250000000e+06 1.444768195310650169e-03
4.456329345703125000e+06 1.438417307296139050e-03
4.457092285156250000e+06 1.432081268946312031e-03
4.457855224609375000e+06 1.425760179988875675e-03
4.458618164062500000e+06 1.419454139385926527e-03
4.459381103515625000e+06 1.413163245331519905e-03
4.460144042968750000e+06 1.406887595249193797e-03
4.460906982421875000e+06 1.400627285789607683e-03
4.461669921875000000e+06 1.394382412828158811e-03
4.462432861328125000e+06 1.388153071462712310e-03
4.463195800781250000e+06 1.381939356011315260e-03
4.463958740234375000e+06 1.375741360010007902e-03
4.464721679687500000e+06 1.369559176210647863e-03
4.465484619140625000e+06 1.363392896578774060e-03
4.466247558593750000e+06 1.357242612291545631e-03
4.467010498046875000e+06 1.351108413735722718e-03
4.467773437500000000e+06 1.344990390505648118e-03
4.468536376953125000e+06 1.338888631401318917e-03
4.469299316406250000e+06 1.332803224426520362e-03
4.470062255859375000e+06 1.326734256786919405e-03
4.470825195312500000e+06 1.320681814888305904e-03
4.471588134765625000e+06 1.314645984334800437e-03
4.472351074218750000e+06 1.308626849927157750e-03
4.473114013671875000e+06 1.302624495661075608e-03
4.473876953125000000e+06 1.296639004725585846e-03
4.474639892578125000e+06 1.290670459501446713e-03
4.475402832031250000e+06 1.284718941559631058e-03
4.476165771484375000e+06 1.278784531659823195e-03
4.476928710937500000e+06 1.272867309748939831e-03
4.477691650390625000e+06 1.266967354959768312e-03
4.478454589843750000e+06 1.261084745609570602e-03
4.479217529296875000e+06 1.255219559198786795e-03
4.479980468750000000e+06 1.249371872409744911e-03
4.480743408203125000e+06 1.243541761105432936e-03
4.481506347656250000e+06 1.237729300328318984e-03
4.482269287109375000e+06 1.231934564299206822e-03
4.483032226562500000e+06 1.226157626416115448e-03
4.483795166015625000e+06 1.220398559253254526e-03
4.484558105468750000e+06 1.214657434559982896e-03
4.485321044921875000e+06 1.208934323259874214e-03
4.486083984375000000e+06 1.203229295449734443e-03
4.486846923828125000e+06 1.197542420398770707e-03
4.487609863281250000e+06 1.191873766547717423e-03
4.488372802734375000e+06 1.186223401508060445e-03
4.489135742187500000e+06 1.180591392061263812e-03
4.489898681640625000e+06 1.174977804158053307e-03
4.490661621093750000e+06 1.169382702917773093e-03
4.491424560546875000e+06 1.163806152627724346e-03
4.492187500000000000e+06 1.158248216742603426e-03
4.492950439453125000e+06 1.152708957883940904e-03
4.493713378906250000e+06 1.147188437839610862e-03
4.494476318359375000e+06 1.141686717563360123e-03
4.495239257812500000e+06 1.136203857174406234e-03
4.496002197265625000e+06 1.130739915957041297e-03
4.496765136718750000e+06 1.125294952360309528e-03
4.497528076171875000e+06 1.119869023997703246e-03
4.498291015625000000e+06 1.114462187646924783e-03
4.499053955078125000e+06 1.109074499249656197e-03
4.499816894531250000e+06 1.103706013911407054e-03
4.500579833984375000e+06 1.098356785901366105e-03
4.501342773437500000e+06 1.093026868652329734e-03
4.502105712890625000e+06 1.087716314760637983e-03
4.502868652343750000e+06 1.082425175986178678e-03
4.503631591796875000e+06 1.077153503252412580e-03
4.504394531250000000e+06 1.071901346646447761e-03
4.505157470703125000e+06 1.066668755419146507e-03
4.505920410156250000e+06 1.061455777985294236e-03
4.506683349609375000e+06 1.056262461923768853e-03
4.507446289062500000e+06 1.051088853977786642e-03
4.508209228515625000e+06 1.045935000055176140e-03
4.508972167968750000e+06 1.040800945228671304e-03
4.509735107421875000e+06 1.035686733736283609e-03
4.510498046875000000e+06 1.030592408981670025e-03
4.511260986328125000e+06 1.025518013534574072e-03
4.512023925781250000e+06 1.020463589131287039e-03
4.512786865234375000e+06 1.015429176675151273e-03
4.513549804687500000e+06 1.010414816237106177e-03
4.514312744140625000e+06 1.005420547056268482e-03
4.515075683593750000e+06 1.000446407540545252e-03
4.515838623046875000e+06 9.954924352673119418e-04
4.516601562500000000e+06 9.905586669840713791e-04
4.517364501953125000e+06 9.856451386092250633e-04
4.518127441406250000e+06 9.807518852328199650e-04
4.518890380859375000e+06 9.758789411173604848e-04
4.519653320312500000e+06 9.710263396986532633e-04
4.520416259765625000e+06 9.661941135866974201e-04
4.521179199218750000e+06 9.613822945665829230e-04
4.521942138671875000e+06 9.565909135994659371e-04
4.522705078125000000e+06 9.518200008235453650e-04
4.523468017578125000e+06 9.470695855551076927e-04
4.524230957031250000e+06 9.423396962895690164e-04
4.524993896484375000e+06 9.376303607025866750e-04
4.525756835937500000e+06 9.329416056511909399e-04
4.526519775390625000e+06 9.282734571749721086e-04
4.527282714843750000e+06 9.236259404972512257e-04
4.528045654296875000e+06 9.189990800263618271e-04
4.528808593750000000e+06 9.143928993568956878e-04
4.529571533203125000e+06 9.098074212710359574e-04
4.530334472656250000e+06 9.052426677398820549e-04
4.531097412109375000e+06 9.006986599248486148e-04
4.531860351562500000e+06 8.961754181790787446e-04
4.532623291015625000e+06 8.916729620488830863e-04
4.533386230468750000e+06 8.871913102752233306e-04
4.534149169921875000e+06 8.827304807952464707e-04
4.534912109375000000e+06 8.782904907438077819e-04
4.535675048828125000e+06 8.738713564550803191e-04
4.536437988281250000e+06 8.694730934641621382e-04
4.537200927734375000e+06 8.650957165087185376e-04
4.537963867187500000e+06 8.607392395306727624e-04
4.538726806640625000e+06 8.564036756779259832e-04
4.539489746093750000e+06 8.520890373060928868e-04
4.540252685546875000e+06 8.477953359803001507e-04
4.541015625000000000e+06 8.435225824769800387e-04
4.541778564453125000e+06 8.392707867857215681e-04
4.542541503906250000e+06 8.350399581111523587e-04
4.543304443359375000e+06 8.308301048748372884e-04
4.544067382812500000e+06 8.266412347172243102e-04
4.544830322265625000e+06 8.224733544996046903e-04
4.545593261718750000e+06 8.183264703061285394e-04
4.546356201171875000e+06 8.142005874458235976e-04
4.547119140625000000e+06 8.100957104546628075e-04
4.547882080078125000e+06 8.060118430976478260e-04
4.548645019531250000e+06 8.019489883709469621e-04
4.549407958984375000e+06 7.979071485040379946e-04
4.550170898437500000e+06 7.938863249618804789e-04
4.550933837890625000e+06 7.898865184471502883e-04
4.551696777343750000e+06 7.859077289024586502e-04
4.552459716796875000e+06 7.819499555126335245e-04
4.553222656250000000e+06 7.780131967070161607e-04
4.553985595703125000e+06 7.740974501617797722e-04
4.554748535156250000e+06 7.702027128023030723e-04
4.555511474609375000e+06 7.663289808055323169e-04
4.556274414062500000e+06 7.624762496024173981e-04
4.557037353515625000e+06 7.586445138803289646e-04
4.557800292968750000e+06 7.548337675855319208e-04
4.558563232421875000e+06 7.510440039256983903e-04
4.559326171875000000e+06 7.472752153724002968e-04
4.560089111328125000e+06 7.435273936636830434e-04
4.560852050781250000e+06 7.398005298066230367e-04
4.561614990234375000e+06 7.360946140799478786e-04
4.562377929687500000e+06 7.324096360366521121e-04
4.563140869140625000e+06 7.287455845066470117e-04
4.563903808593750000e+06 7.251024475994590542e-04
4.564666748046875000e+06 7.214802127069315334e-04
4.565429687500000000e+06 7.178788665059370171e-04
4.566192626953125000e+06 7.142983949611639641e-04
4.566955566406250000e+06 7.107387833278745000e-04
4.567718505859375000e+06 7.072000161547241023e-04
4.568481445312500000e+06 7.036820772866035113e-04
4.569244384765625000e+06 7.001849498674621005e-04
4.570007324218750000e+06 6.967086163432224290e-04
4.570770263671875000e+06 6.932530584646677974e-04
4.571533203125000000e+06 6.898182572903706778e-04
4.572296142578125000e+06 6.864041931896488992e-04
4.573059082031250000e+06 6.830108458455393973e-04
4.573822021484375000e+06 6.796381942577963591e-04
4.574584960937500000e+06 6.762862167459111591e-04
4.575347900390625000e+06 6.729548909521545228e-04
4.576110839843750000e+06 6.696441938446412402e-04
4.576873779296875000e+06 6.663541017204384657e-04
4.577636718750000000e+06 6.630845902086356363e-04
4.578399658203125000e+06 6.598356342735112092e-04
4.579162597656250000e+06 6.566072082176869313e-04
4.579925537109375000e+06 6.533992856852676888e-04
4.580688476562500000e+06 6.502118396650796934e-04
4.581451416015625000e+06 6.470448424938618319e-04
4.582214355468750000e+06 6.438982658595064548e-04
4.582977294921875000e+06 6.407720808043272697e-04
4.583740234375000000e+06 6.376662577283272355e-04
4.584503173828125000e+06 6.345807663925117758e-04
4.585266113281250000e+06 6.315155759221769468e-04
4.586029052734375000e+06 6.284706548102767529e-04
4.586791992187500000e+06 6.254459709207803786e-04
4.587554931640625000e+06 6.224414914920167350e-04
4.588317871093750000e+06 6.194571831400964195e-04
4.589080810546875000e+06 6.164930118623315053e-04
4.589843750000000000e+06 6.135489430406373349e-04
4.590606689453125000e+06 6.106249414450113993e-04
4.591369628906250000e+06 6.077209712369820768e-04
4.592132568359375000e+06 6.048369959731088709e-04
4.592895507812500000e+06 6.019729786084751684e-04
4.593658447265625000e+06 5.991288815002128714e-04
4.594421386718750000e+06 5.963046664110413422e-04
4.595184326171875000e+06 5.935002945128232607e-04
4.595947265625000000e+06 5.907157263901303490e-04
4.596710205078125000e+06 5.879509220438343571e-04
4.597473144531250000e+06 5.852058408947097582e-04
4.598236083984375000e+06 5.824804417870552012e-04
4.598999023437500000e+06 5.797746829923313338e-04
4.599761962890625000e+06 5.770885222127978675e-04
4.600524902343750000e+06 5.744219165852015993e-04
4.601287841796875000e+06 5.717748226844368955e-04
4.602050781250000000e+06 5.691471965272596259e-04
4.602813720703125000e+06 5.665389935759801735e-04
4.603576660156250000e+06 5.639501687421973183e-04
4.604339599609375000e+06 5.613806763905481671e-04
4.605102539062500000e+06 5.588304703424370502e-04
4.605865478515625000e+06 5.562995038798229652e-04
4.606628417968750000e+06 5.537877297489856611e-04
4.607391357421875000e+06 5.512951001643277187e-04
4.608154296875000000e+06 5.488215668121777151e-04
4.608917236328125000e+06 5.463670808546182162e-04
4.609680175781250000e+06 5.439315929332966390e-04
4.610443115234375000e+06 5.415150531732828426e-04
4.611206054687500000e+06 5.391174111869351769e-04
4.611968994140625000e+06 5.367386160777440872e-04
4.612731933593750000e+06 5.343786164442370853e-04
4.613494873046875000e+06 5.320373603838449064e-04
4.614257812500000000e+06 5.297147954968290306e-04
4.615020751953125000e+06 5.274108688901711509e-04
4.615783691406250000e+06 5.251255271815207524e-04
4.616546630859375000e+06 5.228587165031010594e-04
4.617309570312500000e+06 5.206103825056906595e-04
4.618072509765625000e+06 5.183804703625412682e-04
4.618835449218750000e+06 5.161689247733685683e-04
4.619598388671875000e+06 5.139756899683114999e-04
4.620361328125000000e+06 5.118007097119262440e-04
4.621124267578125000e+06 5.096439273071760867e-04
4.621887207031250000e+06 5.075052855994288724e-04
4.622650146484375000e+06 5.053847269804737563e-04
4.623413085937500000e+06 5.032821933925380646e-04
4.624176025390625000e+06 5.011976263323162989e-04
4.624938964843750000e+06 4.991309668549978379e-04
4.625701904296875000e+06 4.970821555783331300e-04
4.626464843750000000e+06 4.950511326866526137e-04
4.627227783203125000e+06 4.930378379349512324e-04
4.627990722656250000e+06 4.910422106529480123e-04
4.628753662109375000e+06 4.890641897491450991e-04
4.629516601562500000e+06 4.871037137149295112e-04
4.630279541015625000e+06 4.851607206286463790e-04
4.631042480468750000e+06 4.832351481596903445e-04
4.631805419921875000e+06 4.813269335726183193e-04
4.632568359375000000e+06 4.794360137312227241e-04
4.633331298828125000e+06 4.775623251026882656e-04
4.634094238281250000e+06 4.757058037616641454e-04
4.634857177734375000e+06 4.738663853944112959e-04
4.635620117187500000e+06 4.720440053029226744e-04
4.636383056640625000e+06 4.702385984090436100e-04
4.637145996093750000e+06 4.684500992586219134e-04
4.637908935546875000e+06 4.666784420256456798e-04
4.638671875000000000e+06 4.649235605163798998e-04
4.639434814453125000e+06 4.631853881735096298e-04
4.640197753906250000e+06 4.614638580803169889e-04
4.640960693359375000e+06 4.597589029648122406e-04
4.641723632812500000e+06 4.580704552039018993e-04
4.642486572265625000e+06 4.563984468275477844e-04
4.643249511718750000e+06 4.547428095229375119e-04
4.644012451171875000e+06 4.531034746386468012e-04
4.644775390625000000e+06 4.514803731888139787e-04
4.645538330078125000e+06 4.498734358573007117e-04
4.646301269531250000e+06 4.482825930018889552e-04
4.647064208984375000e+06 4.467077746584328501e-04
4.647827148437500000e+06 4.451489105450565911e-04
4.648590087890625000e+06 4.436059300663147274e-04
4.649353027343750000e+06 4.420787623173934463e-04
4.650115966796875000e+06 4.405673360882807394e-04
4.650878906250000000e+06 4.390715798679393350e-04
4.651641845703125000e+06 4.375914218485193650e-04
4.652404785156250000e+06 4.361267899295148166e-04
4.653167724609375000e+06 4.346776117219535948e-04
4.653930664062500000e+06 4.332438145525906734e-04
4.654693603515625000e+06 4.318253254680868279e-04
4.655456542968750000e+06 4.304220712391941973e-04
4.656219482421875000e+06 4.290339783649235782e-04
4.656982421875000000e+06 4.276609730767544360e-04
4.657745361328125000e+06 4.263029813427961809e-04
4.658508300781250000e+06 4.249599288719758451e-04
4.659271240234375000e+06 4.236317411182096587e-04
4.660034179687500000e+06 4.223183432845967981e-04
4.660797119140625000e+06 4.210196603275679229e-04
4.661560058593750000e+06 4.197356169610869472e-04
4.662322998046875000e+06 4.184661376608050519e-04
4.663085937500000000e+06 4.172111466682367062e-04
4.663848876953125000e+06 4.159705679949212147e-04
4.664611816406250000e+06 4.147443254265914753e-04
4.665374755859375000e+06 4.135323425273348215e-04
4.666137695312500000e+06 4.123345426437426977e-04
4.666900634765625000e+06 4.111508489090832117e-04
4.667663574218750000e+06 4.099811842474301556e-04
4.668426513671875000e+06 4.088254713778249872e-04
4.669189453125000000e+06 4.076836328184146332e-04
4.669952392578125000e+06 4.065555908905944425e-04
4.670715332031250000e+06 4.054412677231425204e-04
4.671478271484375000e+06 4.043405852563533576e-04
4.672241210937500000e+06 4.032534652461512931e-04
4.673004150390625000e+06 4.021798292682299985e-04
4.673767089843750000e+06 4.011195987221593813e-04
4.674530029296875000e+06 4.000726948354915127e-04
4.675292968750000000e+06 3.990390386678893783e-04
4.676055908203125000e+06 3.980185511151962678e-04
4.676818847656250000e+06 3.970111529135485337e-04
4.677581787109375000e+06 3.960167646434738209e-04
4.678344726562500000e+06 3.950353067339506998e-04
4.679107666015625000e+06 3.940666994665065702e-04
4.679870605468750000e+06 3.931108629792674823e-04
4.680633544921875000e+06 3.921677172710483434e-04
4.681396484375000000e+06 3.912371822053840355e-04
4.682159423828125000e+06 3.903191775146007576e-04
4.682922363281250000e+06 3.894136228038419935e-04
4.683685302734375000e+06 3.885204375551131275e-04
4.684448242187500000e+06 3.876395411313161409e-04
4.685211181640625000e+06 3.867708527802515644e-04
4.685974121093750000e+06 3.859142916386524148e-04
4.686737060546875000e+06 3.850697767361809442e-04
4.687500000000000000e+06 3.842372269994150341e-04
4.688262939453125000e+06 3.834165612558599061e-04
4.689025878906250000e+06 3.826076982379079537e-04
4.689788818359375000e+06 3.818105565868177642e-04
4.690551757812500000e+06 3.810250548566832744e-04
4.691314697265625000e+06 3.802511115183779896e-04
4.692077636718750000e+06 3.794886449635051116e-04
4.692840576171875000e+06 3.787375735083348192e-04
4.693603515625000000e+06 3.779978153977250140e-04
4.694366455078125000e+06 3.772692888090441806e-04
4.695129394531250000e+06 3.765519118560743520e-04
4.695892333984375000e+06 3.758456025929152676e-04
4.696655273437500000e+06 3.751502790178567093e-04
4.697418212890625000e+06 3.744658590772731183e-04
4.698181152343750000e+06 3.737922606694765791e-04
4.698944091796875000e+06 3.731294016485856859e-04
4.699707031250000000e+06 3.724771998283559751e-04
4.700469970703125000e+06 3.718355729860285176e-04
4.701232910156250000e+06 3.712044388661469609e-04
4.701995849609375000e+06 3.705837151843672530e-04
4.702758789062500000e+06 3.699733196312701851e-04
4.703521728515625000e+06 3.693731698761394027e-04
4.704284667968750000e+06 3.687831835707456500e-04
4.705047607421875000e+06 3.682032783531120966e-04
4.705810546875000000e+06 3.676333718512715307e-04
4.706573486328125000e+06 3.670733816870127664e-04
4.707336425781250000e+06 3.665232254795993479e-04
4.708099365234375000e+06 3.659828208494982841e-04
4.708862304687500000e+06 3.654520854220889956e-04
4.709625244140625000e+06 3.649309368313442348e-04
4.710388183593750000e+06 3.644192927235213614e-04
4.711151123046875000e+06 3.639170707608372995e-04
4.711914062500000000e+06 3.634241886251027287e-04
4.712677001953125000e+06 3.629405640213860377e-04
4.713439941406250000e+06 3.624661146816269153e-04
4.714202880859375000e+06 3.620007583682615976e-04
4.714965820312500000e+06 3.615444128778249125e-04
4.715728759765625000e+06 3.610969960445315624e-04
4.716491699218750000e+06 3.606584257438617976e-04
4.717254638671875000e+06 3.602286198961057815e-04
4.718017578125000000e+06 3.598074964699361994e-04
4.718780517578125000e+06 3.593949734859165743e-04
4.719543457031250000e+06 3.589909690200328925e-04
4.720306396484375000e+06 3.585954012072009979e-04
4.721069335937500000e+06 3.582081882447427069e-04
4.721832275390625000e+06 3.578292483958766678e-04
4.722595214843750000e+06 3.574584999931682385e-04
4.723358154296875000e+06 3.570958614419810439e-04
4.724121093750000000e+06 3.567412512239098851e-04
4.724884033203125000e+06 3.563945879001870318e-04
4.725646972656250000e+06 3.560557901150898153e-04
4.726409912109375000e+06 3.557247765993294653e-04
4.727172851562500000e+06 3.554014661734169610e-04
4.727935791015625000e+06 3.550857777510068192e-04
4.728698730468750000e+06 3.547776303422560070e-04
4.729461669921875000e+06 3.544769430571383475e-04
4.730224609375000000e+06 3.541836351087430425e-04
4.730987548828125000e+06 3.538976258165814890e-04
4.731750488281250000e+06 3.536188346098465538e-04
4.732513427734375000e+06 3.533471810306846954e-04
4.733276367187500000e+06 3.530825847374308439e-04
4.734039306640625000e+06 3.528249655078379140e-04
4.734802246093750000e+06 3.525742432422830619e-04
4.735565185546875000e+06 3.523303379669670576e-04
4.736328125000000000e+06 3.520931698370870395e-04
4.737091064453125000e+06 3.518626591399922482e-04
4.737854003906250000e+06 3.516387262983360724e-04
4.738616943359375000e+06 3.514212918731902577e-04
4.739379882812500000e+06 3.512102765671677338e-04
4.740142822265625000e+06 3.510056012274987672e-04
4.740905761718750000e+06 3.508071868491183893e-04
4.741668701171875000e+06 3.506149545777133844e-04
4.742431640625000000e+06 3.504288257127716622e-04
4.743194580078125000e+06 3.502487217105921657e-04
4.743957519531250000e+06 3.500745641873017721e-04
4.744720458984375000e+06 3.499062749218270372e-04
4.745483398437500000e+06 3.497437758588800333e-04
4.746246337890625000e+06 3.495869891118957786e-04
4.747009277343750000e+06 3.494358369659710212e-04
4.747772216796875000e+06 3.492902418807757015e-04
4.748535156250000000e+06 3.491501264934564999e-04
4.749298095703125000e+06 3.490154136215018951e-04
4.750061035156250000e+06 3.488860262656193114e-04
4.750823974609375000e+06 3.487618876125608207e-04
4.751586914062500000e+06 3.486429210379586021e-04
4.752349853515625000e+06 3.485290501091231597e-04
4.753112792968750000e+06 3.484201985878286373e-04
4.753875732421875000e+06 3.483162904330829555e-04
4.754638671875000000e+06 3.482172498038771857e-04
4.755401611328125000e+06 3.481230010619130229e-04
4.756164550781250000e+06 3.480334687743132376e-04
4.756927490234375000e+06 3.479485777163141285e-04
4.757690429687500000e+06 3.478682528739427977e-04
4.758453369140625000e+06 3.477924194466607065e-04
4.759216308593750000e+06 3.477210028500050086e-04
4.759979248046875000e+06 3.476539287182115606e-04
4.760742187500000000e+06 3.475911229067901731e-04
4.761505126953125000e+06 3.475325114951217085e-04
4.762268066406250000e+06 3.474780207890017822e-04
4.763031005859375000e+06 3.474275773231815900e-04
4.763793945312500000e+06 3.473811078638982738e-04
4.764556884765625000e+06 3.473385394113481491e-04
4.765319824218750000e+06 3.472997992021933803e-04
4.766082763671875000e+06 3.472648147119959607e-04
4.766845703125000000e+06 3.472335136576776044e-04
4.767608642578125000e+06 3.472058239999254283e-04
4.768371582031250000e+06 3.471816739455958994e-04
4.769134521484375000e+06 3.471609919500968271e-04
4.769897460937500000e+06 3.471437067197415995e-04
4.770660400390625000e+06 3.471297472140991917e-04
4.771423339843750000e+06 3.471190426482958190e-04
4.772186279296875000e+06 3.471115224953330689e-04
4.772949218750000000e+06 3.471071164883518241e-04
4.773712158203125000e+06 3.471057546229063223e-04
4.774475097656250000e+06 3.471073671591861742e-04
4.775238037109375000e+06 3.471118846242421223e-04
4.776000976562500000e+06 3.471192378141969457e-04
4.776763916015625000e+06 3.471293577963951624e-04
4.777526855468750000e+06 3.471421759115846605e-04
4.778289794921875000e+06 3.471576237760398915e-04
4.779052734375000000e+06 3.471756332836864727e-04
4.779815673828125000e+06 3.471961366081908790e-04
4.780578613281250000e+06 3.472190662050337077e-04
4.781341552734375000e+06 3.472443548135708017e-04
4.782104492187500000e+06 3.472719354590647189e-04
4.782867431640625000e+06 3.473017414546928370e-04
4.783630371093750000e+06 3.473337064035414727e-04
4.784393310546875000e+06 3.473677642005875863e-04
4.785156250000000000e+06 3.474038490346295833e-04
4.785919189453125000e+06 3.474418953902433773e-04
4.786682128906250000e+06 3.474818380496604454e-04
4.787445068359375000e+06 3.475236120946855649e-04
4.788208007812500000e+06 3.475671529085434808e-04
4.788970947265625000e+06 3.476123961777391252e-04
4.789733886718750000e+06 3.476592778938731145e-04
4.790496826171875000e+06 3.477077343554486259e-04
4.791259765625000000e+06 3.477577021696649394e-04
4.792022705078125000e+06 3.478091182541670685e-04
4.792785644531250000e+06 3.478619198387898083e-04
4.793548583984375000e+06 3.479160444672876884e-04
4.794311523437500000e+06 3.479714299990224247e-04
4.795074462890625000e+06 3.480280146106516734e-04
4.795837402343750000e+06 3.480857367977808667e-04
4.796600341796875000e+06 3.481445353766001957e-04
4.797363281250000000e+06 3.482043494855062513e-04
4.798126220703125000e+06 3.482651185866812195e-04
4.798889160156250000e+06 3.483267824676819415e-04
4.799652099609375000e+06 3.483892812429875588e-04
4.800415039062500000e+06 3.484525553555310024e-04
4.801177978515625000e+06 3.485165455781980112e-04
4.801940917968750000e+06 3.485811930153334681e-04
4.802703857421875000e+06 3.486464391041986218e-04
4.803466796875000000e+06 3.487122256164149189e-04
4.804229736328125000e+06 3.487784946594032283e-04
4.804992675781250000e+06 3.488451886777718908e-04
4.805755615234375000e+06 3.489122504547084009e-04
4.806518554687500000e+06 3.489796231133394846e-04
4.807281494140625000e+06 3.490472501180741003e-04
4.808044433593750000e+06 3.491150752759214493e-04
4.808807373046875000e+06 3.491830427377910426e-04
4.809570312500000000e+06 3.492510969997655000e-04
4.810333251953125000e+06 3.493191829043651095e-04
4.811096191406250000e+06 3.493872456417710781e-04
4.811859130859375000e+06 3.494552307510516019e-04
4.812622070312500000e+06 3.495230841213553021e-04
4.813385009765625000e+06 3.495907519930731094e-04
4.814147949218750000e+06 3.496581809589954337e-04
4.814910888671875000e+06 3.497253179654404931e-04
4.815673828125000000e+06 3.497921103133661632e-04
4.816436767578125000e+06 3.498585056594546668e-04
4.817199707031250000e+06 3.499244520171831160e-04
4.817962646484375000e+06 3.499898977578691701e-04
4.818725585937500000e+06 3.500547916116854156e-04
4.819488525390625000e+06 3.501190826686798713e-04
4.820251464843750000e+06 3.501827203797451570e-04
4.821014404296875000e+06 3.502456545575931908e-04
4.821777343750000000e+06 3.503078353776879284e-04
4.822540283203125000e+06 3.503692133791670976e-04
4.823303222656250000e+06 3.504297394657340629e-04
4.824066162109375000e+06 3.504893649065630263e-04
4.824829101562500000e+06 3.505480413371231830e-04
4.825592041015625000e+06 3.506057207600373014e-04
4.826354980468750000e+06 3.506623555458912968e-04
4.827117919921875000e+06 3.507178984340351318e-04
4.827880859375000000e+06 3.507723025333465820e-04
4.828643798828125000e+06 3.508255213230021584e-04
4.829406738281250000e+06 3.508775086531918134e-04
4.830169677734375000e+06 3.509282187458458982e-04
4.830932617187500000e+06 3.509776061953282390e-04
4.831695556640625000e+06 3.510256259690935974e-04
4.832458496093750000e+06 3.510722334083572196e-04
4.833221435546875000e+06 3.511173842287147284e-04
4.833984375000000000e+06 3.511610345207595769e-04
4.834747314453125000e+06 3.512031407506598980e-04
4.835510253906250000e+06 3.512436597607491236e-04
4.836273193359375000e+06 3.512825487700585447e-04
4.837036132812500000e+06 3.513197653748543169e-04
4.837799072265625000e+06 3.513552675491456796e-04
4.838562011718750000e+06 3.513890136451721432e-04
4.839324951171875000e+06 3.514209623938717008e-04
4.840087890625000000e+06 3.514510729053352722e-04
4.840850830078125000e+06 3.514793046692269406e-04
4.841613769531250000e+06 3.515056175551997436e-04
4.842376708984375000e+06 3.515299718132787769e-04
4.843139648437500000e+06 3.515523280742296054e-04
4.843902587890625000e+06 3.515726473499183814e-04
4.844665527343750000e+06 3.515908910336225770e-04
4.845428466796875000e+06 3.516070209003539131e-04
4.846191406250000000e+06 3.516209991071443729e-04
4.846954345703125000e+06 3.516327881933143241e-04
4.847717285156250000e+06 3.516423510807193927e-04
4.848480224609375000e+06 3.516496510739899623e-04
4.849243164062500000e+06 3.516546518607367939e-04
4.850006103515625000e+06 3.516573175117392968e-04
4.850769042968750000e+06 3.516576124811233929e-04
4.851531982421875000e+06 3.516555016065139004e-04
4.852294921875000000e+06 3.516509501091616570e-04
4.853057861328125000e+06 3.516439235940641917e-04
4.853820800781250000e+06 3.516343880500606462e-04
4.854583740234375000e+06 3.516223098499023027e-04
4.855346679687500000e+06 3.516076557503194791e-04
4.856109619140625000e+06 3.515903928920397978e-04
4.856872558593750000e+06 3.515704887998300355e-04
4.857635498046875000e+06 3.515479113824812704e-04
4.858398437500000000e+06 3.515226289327959795e-04
4.859161376953125000e+06 3.514946101275460261e-04
4.859924316406250000e+06 3.514638240274232201e-04
4.860687255859375000e+06 3.514302400769498715e-04
4.861450195312500000e+06 3.513938281044064194e-04
4.862213134765625000e+06 3.513545583217014367e-04
4.862976074218750000e+06 3.513124013242472179e-04
4.863739013671875000e+06 3.512673280908104839e-04
4.864501953125000000e+06 3.512193099833470960e-04
4.865264892578125000e+06 3.511683187468114527e-04
4.866027832031250000e+06 3.511143265089595447e-04
4.866790771484375000e+06 3.510573057801204592e-04
4.867553710937500000e+06 3.509972294529598610e-04
4.868316650390625000e+06 3.509340708022210854e-04
4.869079589843750000e+06 3.508678034844514310e-04
4.869842529296875000e+06 3.507984015377020527e-04
4.870605468750000000e+06 3.507258393812261199e-04
4.871368408203125000e+06 3.506500918151428219e-04
4.872131347656250000e+06 3.505711340200884721e-04
4.872894287109375000e+06 3.504889415568651178e-04
4.873657226562500000e+06 3.504034903660451861e-04
4.874420166015625000e+06 3.503147567675749365e-04
4.875183105468750000e+06 3.502227174603634403e-04
4.875946044921875000e+06 3.501273495218462433e-04
4.876708984375000000e+06 3.500286304075323320e-04
4.877471923828125000e+06 3.499265379505416126e-04
4.878234863281250000e+06 3.498210503611129548e-04
4.878997802734375000e+06 3.497121462261099578e-04
4.879760742187500000e+06 3.495998045084954377e-04
4.880523681640625000e+06 3.494840045468027164e-04
4.881286621093750000e+06 3.493647260545731915e-04
4.882049560546875000e+06 3.492419491198062663e-04
4.882812500000000000e+06 3.491156542043531729e-04
4.883575439453125000e+06 3.489858221433275449e-04
4.884338378906250000e+06 3.488524341444869349e-04
4.885101318359375000e+06 3.487154717875992605e-04
4.885864257812500000e+06 3.485749170237785683e-04
4.886627197265625000e+06 3.484307521748450289e-04
4.887390136718750000e+06 3.482829599326200433e-04
4.888153076171875000e+06 3.481315233582323531e-04
4.888916015625000000e+06 3.479764258814132009e-04
4.889678955078125000e+06 3.478176512997608076e-04
4.890441894531250000e+06 3.476551837779864721e-04
4.891204833984375000e+06 3.474890078471723812e-04
4.891967773437500000e+06 3.473191084039735279e-04
4.892730712890625000e+06 3.471454707098435913e-04
4.893493652343750000e+06 3.469680803902165807e-04
4.894256591796875000e+06 3.467869234336883716e-04
4.895019531250000000e+06 3.466019861911821950e-04
4.895782470703125000e+06 3.464132553750857752e-04
4.896545410156250000e+06 3.462207180583967616e-04
4.897308349609375000e+06 3.460243616738298343e-04
4.898071289062500000e+06 3.458241740129290131e-04
4.898834228515625000e+06 3.456201432251459777e-04
4.899597167968750000e+06 3.454122578169165981e-04
4.900360107421875000e+06 3.452005066507297134e-04
4.901123046875000000e+06 3.449848789441554162e-04
4.901885986328125000e+06 3.447653642688880806e-04
4.902648925781250000e+06 3.445419525497541552e-04
4.903411865234375000e+06 3.443146340637272197e-04
4.904174804687500000e+06 3.440833994388999440e-04
4.904937744140625000e+06 3.438482396534700883e-04
4.905700683593750000e+06 3.436091460346889356e-04
4.906463623046875000e+06 3.433661102578286430e-04
4.907226562500000000e+06 3.431191243450950582e-04
4.907989501953125000e+06 3.428681806645503477e-04
4.908752441406250000e+06 3.426132719290331317e-04
4.909515380859375000e+06 3.423543911950375812e-04
4.910278320312500000e+06 3.420915318615954975e-04
4.911041259765625000e+06 3.418246876691457062e-04
4.911804199218750000e+06 3.415538526983870251e-04
4.912567138671875000e+06 3.412790213691226679e-04
4.913330078125000000e+06 3.410001884390738013e-04
4.914093017578125000e+06 3.407173490027101789e-04
4.914855957031250000e+06 3.404304984900458097e-04
4.915618896484375000e+06 3.401396326654315357e-04
4.916381835937500000e+06 3.398447476263250595e-04
4.917144775390625000e+06 3.395458398020682889e-04
4.917907714843750000e+06 3.392429059526269521e-04
4.918670654296875000e+06 3.389359431673431692e-04
4.919433593750000000e+06 3.386249488636537078e-04
4.920196533203125000e+06 3.383099207858162086e-04
4.920959472656250000e+06 3.379908570036054861e-04
4.921722412109375000e+06 3.376677559110172026e-04
4.922485351562500000e+06 3.373406162249374977e-04
4.923248291015625000e+06 3.370094369838218338e-04
4.924011230468750000e+06 3.366742175463502060e-04
4.924774169921875000e+06 3.363349575900800750e-04
4.925537109375000000e+06 3.359916571100691053e-04
4.926300048828125000e+06 3.356443164175199664e-04
4.927062988281250000e+06 3.352929361383746106e-04
4.927825927734375000e+06 3.349375172119333790e-04
4.928588867187500000e+06 3.345780608894394128e-04
4.929351806640625000e+06 3.342145687326628480e-04
4.930114746093750000e+06 3.338470426124698310e-04
4.930877685546875000e+06 3.334754847073872520e-04
4.931640625000000000e+06 3.330998975021525702e-04
4.932403564453125000e+06 3.327202837862499240e-04
4.933166503906250000e+06 3.323366466524409831e-04
4.933929443359375000e+06 3.319489894952960167e-04
4.934692382812500000e+06 3.315573160096915695e-04
4.935455322265625000e+06 3.311616301893104131e-04
4.936218261718750000e+06 3.307619363251391130e-04
4.936981201171875000e+06 3.303582390039516638e-04
4.937744140625000000e+06 3.299505431067702469e-04
4.938507080078125000e+06 3.295388538073353675e-04
4.939270019531250000e+06 3.291231765705558243e-04
4.940032958984375000e+06 3.287035171509536933e-04
4.940795898437500000e+06 3.282798815910999862e-04
4.941558837890625000e+06 3.278522762200339921e-04
4.942321777343750000e+06 3.274207076516910762e-04
4.943084716796875000e+06 3.269851827833029391e-04
4.943847656250000000e+06 3.265457087937983106e-04
4.944610595703125000e+06 3.261022931421927464e-04
4.945373535156250000e+06 3.256549435659752273e-04
4.946136474609375000e+06 3.252036680794778982e-04
4.946899414062500000e+06 3.247484749722511204e-04
4.947662353515625000e+06 3.242893728074024194e-04
4.948425292968750000e+06 3.238263704199713204e-04
4.949188232421875000e+06 3.233594769152511655e-04
4.949951171875000000e+06 3.228887016671275201e-04
4.950714111328125000e+06 3.224140543164204275e-04
4.951477050781250000e+06 3.219355447691780916e-04
4.952239990234375000e+06 3.214531831950117593e-04
4.953002929687500000e+06 3.209669800253807295e-04
4.953765869140625000e+06 3.204769459519066352e-04
4.954528808593750000e+06 3.199830919246499962e-04
4.955291748046875000e+06 3.194854291504018416e-04
4.956054687500000000e+06 3.189839690909539735e-04
4.956817626953125000e+06 3.184787234613704237e-04
4.957580566406250000e+06 3.179697042282508324e-04
4.958343505859375000e+06 3.174569236079880820e-04
4.959106445312500000e+06 3.169403940650127017e-04
4.959869384765625000e+06 3.164201283100400385e-04
4.960632324218750000e+06 3.158961392983071275e-04
4.961395263671875000e+06 3.153684402277974193e-04
4.962158203125000000e+06 3.148370445374773247e-04
4.962921142578125000e+06 3.143019659055047341e-04
4.963684082031250000e+06 3.137632182474452873e-04
4.964447021484375000e+06 3.132208157144812720e-04
4.965209960937500000e+06 3.126747726916079446e-04
4.965972900390625000e+06 3.121251037958419411e-04
4.966735839843750000e+06 3.115718238743964553e-04
4.967498779296875000e+06 3.110149480028760434e-04
4.968261718750000000e+06 3.104544914834608013e-04
4.969024658203125000e+06 3.098904698430667991e-04
4.969787597656250000e+06 3.093228988315322109e-04
4.970550537109375000e+06 3.087517944197752553e-04
4.971313476562500000e+06 3.081771727979621647e-04
4.972076416015625000e+06 3.075990503736447429e-04
4.972839355468750000e+06 3.070174437699366827e-04
4.973602294921875000e+06 3.064323698236432088e-04
4.974365234375000000e+06 3.058438455834131095e-04
4.975128173828125000e+06 3.052518883078700058e-04
4.975891113281250000e+06 3.046565154637577693e-04
4.976654052734375000e+06 3.040577447240601361e-04
4.977416992187500000e+06 3.034555939661352829e-04
4.978179931640625000e+06 3.028500812698364168e-04
4.978942871093750000e+06 3.022412249156209807e-04
4.979705810546875000e+06 3.016290433826950414e-04
4.980468750000000000e+06 3.010135553470903486e-04
4.981231689453125000e+06 3.003947796797981520e-04
4.981994628906250000e+06 2.997727354448650170e-04
4.982757568359375000e+06 2.991474418974961755e-04
4.983520507812500000e+06 2.985189184821616958e-04
4.984283447265625000e+06 2.978871848306812397e-04
4.985046386718750000e+06 2.972522607603277924e-04
4.985809326171875000e+06 2.966141662719173531e-04
4.986572265625000000e+06 2.959729215478951007e-04
4.987335205078125000e+06 2.953285469504249761e-04
4.988098144531250000e+06 2.946810630194645177e-04
4.988861083984375000e+06 2.940304904708600816e-04
4.989624023437500000e+06 2.933768501944184794e-04
4.990386962890625000e+06 2.927201632519756884e-04
4.991149902343750000e+06 2.920604508754924512e-04
4.991912841796875000e+06 2.913977344651113308e-04
4.992675781250000000e+06 2.907320355872313844e-04
4.993438720703125000e+06 2.900633759725816446e-04
4.994201660156250000e+06 2.893917775142877701e-04
4.994964599609375000e+06 2.887172622659379918e-04
4.995727539062500000e+06 2.880398524396512810e-04
4.996490478515625000e+06 2.873595704041370072e-04
4.997253417968750000e+06 2.866764386827583364e-04
4.998016357421875000e+06 2.859904799516011040e-04
4.998779296875000000e+06 2.853017170375313585e-04
4.999542236328125000e+06 2.846101729162481882e-04
5.000305175781250000e+06 2.839158707103561731e-04
5.001068115234375000e+06 2.832188336874090495e-04
5.001831054687500000e+06 2.825190852579848185e-04
5.002593994140625000e+06 2.818166489737303324e-04
5.003356933593750000e+06 2.811115485254236089e-04
5.004119873046875000e+06 2.804038077410334344e-04
5.004882812500000000e+06 2.796934505837706192e-04
5.005645751953125000e+06 2.789805011501464622e-04
5.006408691406250000e+06 2.782649836680385342e-04
5.007171630859375000e+06 2.775469224947283266e-04
5.007934570312500000e+06 2.768263421149823756e-04
5.008697509765625000e+06 2.761032671390943561e-04
5.009460449218750000e+06 2.753777223009444140e-04
5.010223388671875000e+06 2.746497324560628352e-04
5.010986328125000000e+06 2.739193225796852579e-04
5.011749267578125000e+06 2.731865177648146615e-04
5.012512207031250000e+06 2.724513432202845475e-04
5.013275146484375000e+06 2.717138242688142604e-04
5.014038085937500000e+06 2.709739863450758555e-04
5.014801025390625000e+06 2.702318549937602612e-04
5.015563964843750000e+06 2.694874558676346602e-04
5.016326904296875000e+06 2.687408147256156992e-04
5.017089843750000000e+06 2.679919574308321285e-04
5.017852783203125000e+06 2.672409099487038663e-04
5.018615722656250000e+06 2.664876983449930917e-04
5.019378662109375000e+06 2.657323487839014149e-04
5.020141601562500000e+06 2.649748875261209702e-04
5.020904541015625000e+06 2.642153409269300691e-04
5.021667480468750000e+06 2.634537354342504720e-04
5.022430419921875000e+06 2.626900975867482464e-04
5.023193359375000000e+06 2.619244540119016092e-04
5.023956298828125000e+06 2.611568314240883949e-04
5.024719238281250000e+06 2.603872566226758537e-04
5.025482177734375000e+06 2.596157564901070344e-04
5.026245117187500000e+06 2.588423579899896618e-04
5.027008056640625000e+06 2.580670881651959091e-04
5.027770996093750000e+06 2.572899741359527389e-04
5.028533935546875000e+06 2.565110430979459046e-04
5.029296875000000000e+06 2.557303223204210785e-04
5.030059814453125000e+06 2.549478391442847633e-04
5.030822753906250000e+06 2.541636209802183768e-04
5.031585693359375000e+06 2.533776953067836085e-04
5.032348632812500000e+06 2.525900896685458284e-04
5.033111572265625000e+06 2.518008316741785759e-04
5.033874511718750000e+06 2.510099489945914145e-04
5.034637451171875000e+06 2.502174693610623927e-04
5.035400390625000000e+06 2.494234205633474671e-04
5.036163330078125000e+06 2.486278304478261366e-04
5.036926269531250000e+06 2.478307269156318450e-04
5.037689208984375000e+06 2.470321379207946876e-04
5.038452148437500000e+06 2.462320914683726269e-04
5.039215087890625000e+06 2.454306156126140402e-04
5.039978027343750000e+06 2.446277384550945731e-04
5.040740966796875000e+06 2.438234881428818558e-04
5.041503906250000000e+06 2.430178928666860982e-04
5.042266845703125000e+06 2.422109808590308514e-04
5.043029785156250000e+06 2.414027803924136313e-04
5.043792724609375000e+06 2.405933197774784145e-04
5.044555664062500000e+06 2.397826273612021207e-04
5.045318603515625000e+06 2.389707315250600881e-04
5.046081542968750000e+06 2.381576606832217446e-04
5.046844482421875000e+06 2.373434432807383903e-04
5.047607421875000000e+06 2.365281077917361042e-04
5.048370361328125000e+06 2.357116827176173235e-04
5.049133300781250000e+06 2.348941965852654860e-04
5.049896240234375000e+06 2.340756779452575064e-04
5.050659179687500000e+06 2.332561553700753844e-04
5.051422119140625000e+06 2.324356574523236680e-04
5.052185058593750000e+06 2.316142128029574068e-04
5.052947998046875000e+06 2.307918500495195909e-04
5.053710937500000000e+06 2.299685978343654722e-04
5.054473876953125000e+06 2.291444848129102767e-04
5.055236816406250000e+06 2.283195396518774320e-04
5.055999755859375000e+06 2.274937910275450057e-04
5.056762695312500000e+06 2.266672676240128793e-04
5.057525634765625000e+06 2.258399981314598392e-04
5.058288574218750000e+06 2.250120112444100185e-04
5.059051513671875000e+06 2.241833356600256581e-04
5.059814453125000000e+06 2.233540000763655799e-04
5.060577392578125000e+06 2.225240331906897385e-04
5.061340332031250000e+06 2.216934636977473474e-04
5.062103271484375000e+06 2.208623202880766331e-04
5.062866210937500000e+06 2.200306316463096848e-04
5.063629150390625000e+06 2.191984264494894476e-04
5.064392089843750000e+06 2.183657333653835444e-04
5.065155029296875000e+06 2.175325810508097250e-04
5.065917968750000000e+06 2.166989981499705591e-04
5.066680908203125000e+06 2.158650132927953389e-04
5.067443847656250000e+06 2.150306550932690522e-04
5.068206787109375000e+06 2.141959521478028811e-04
5.068969726562500000e+06 2.133609330335844523e-04
5.069732666015625000e+06 2.125256263069355697e-04
5.070495605468750000e+06 2.116900605016973488e-04
5.071258544921875000e+06 2.108542641276006072e-04
5.072021484375000000e+06 2.100182656686531675e-04
5.072784423828125000e+06 2.091820935815340190e-04
5.073547363281250000e+06 2.083457762939890231e-04
5.074310302734375000e+06 2.075093422032489002e-04
5.075073242187500000e+06 2.066728196744278085e-04
5.075836181640625000e+06 2.058362370389549376e-04
5.076599121093750000e+06 2.049996225930062637e-04
5.077362060546875000e+06 2.041630045959316167e-04
5.078125000000000000e+06 2.033264112687011265e-04
5.078887939453125000e+06 2.024898707923615093e-04
5.079650878906250000e+06 2.016534113064898863e-04
5.080413818359375000e+06 2.008170609076609392e-04
5.081176757812500000e+06 1.999808476479229553e-04
5.081939697265625000e+06 1.991447995332793755e-04
5.082702636718750000e+06 1.983089445221704772e-04
5.083465576171875000e+06 1.974733105239837895e-04
5.084228515625000000e+06 1.966379253975512257e-04
5.084991455078125000e+06 1.958028169496622633e-04
5.085754394531250000e+06 1.949680129335857692e-04
5.086517333984375000e+06 1.941335410476030207e-04
5.087280273437500000e+06 1.932994289335382041e-04
5.088043212890625000e+06 1.924657041753092439e-04
5.088806152343750000e+06 1.916323942974774107e-04
5.089569091796875000e+06 1.907995267638108619e-04
5.090332031250000000e+06 1.899671289758543080e-04
5.091094970703125000e+06 1.891352282715102800e-04
5.091857910156250000e+06 1.883038519236160326e-04
5.092620849609375000e+06 1.874730271385515639e-04
5.093383789062500000e+06 1.866427810548366311e-04



==> Figures/stf_t.dat <==
0.000000000000000000e+00 8.046254255353052368e-04
2.000000000000000042e-08 1.090382548215904079e-03
4.000000000000000084e-08 1.084929488130839670e-03
6.000000000000000787e-08 2.167717930732561166e-04
8.000000000000000167e-08 -2.287569344814955816e-03
9.999999999999999547e-08 -6.747197364315735482e-03
1.200000000000000157e-07 -1.126250735090127304e-02
1.400000000000000095e-07 -9.606897659083500976e-03
1.600000000000000033e-07 8.382829478400875833e-03
1.799999999999999971e-07 5.152999598454111735e-02
1.999999999999999909e-07 1.201972947608866693e-01
2.200000000000000112e-07 2.047406844305622586e-01
2.400000000000000315e-07 2.887812557705045635e-01
2.599999999999999988e-07 3.535923508676290794e-01
2.800000000000000191e-07 3.812900397567303701e-01
2.999999999999999864e-07 3.572605872022390217e-01
3.200000000000000067e-07 2.727034636182671945e-01
3.400000000000000270e-07 1.272858025660184300e-01
3.599999999999999943e-07 -6.875916451009186914e-02
3.800000000000000146e-07 -2.950336443734024594e-01
3.999999999999999819e-07 -5.262427502924148515e-01
4.200000000000000022e-07 -7.346776124467179203e-01
4.400000000000000224e-07 -8.950868836162305664e-01
4.599999999999999898e-07 -9.877314677052259073e-01
4.800000000000000630e-07 -9.999999999999996669e-01
4.999999999999999774e-07 -9.272702126495111496e-01
5.199999999999999976e-07 -7.735482041553325416e-01
5.400000000000000179e-07 -5.517579188558330294e-01
5.600000000000000382e-07 -2.829483751006117709e-01
5.800000000000000585e-07 6.400650495674725139e-03
5.999999999999999728e-07 2.908048066207097326e-01
6.199999999999999931e-07 5.435055174922953647e-01
6.400000000000000134e-07 7.461496433483384427e-01
6.600000000000000337e-07 8.867403268452026532e-01
6.800000000000000539e-07 9.586377719408299969e-01
6.999999999999999683e-07 9.599551869261248038e-01
7.199999999999999886e-07 8.938336552145164093e-01
7.400000000000000089e-07 7.689417464188408324e-01
7.600000000000000291e-07 5.992976652245620706e-01
7.800000000000000494e-07 4.028296868078907744e-01
7.999999999999999638e-07 1.987085584402950300e-01
8.199999999999999841e-07 4.377100567818884014e-03
8.400000000000000043e-07 -1.649904237852350686e-01
8.600000000000000246e-07 -3.008870518722041032e-01
8.800000000000000449e-07 -3.964218349612327885e-01
9.000000000000000652e-07 -4.475824413046762262e-01
9.199999999999999795e-07 -4.539638434712477411e-01
9.399999999999999998e-07 -4.194826153571241112e-01
9.600000000000001260e-07 -3.522333570920286872e-01
9.799999999999999345e-07 -2.632934550425639619e-01
9.999999999999999547e-07 -1.647819167562686316e-01
1.019999999999999975e-06 -6.775023244834385561e-02
1.039999999999999995e-06 1.941112311317026370e-02
1.060000000000000016e-06 9.108996475891864564e-02
1.080000000000000036e-06 1.427784460051015891e-01
1.100000000000000056e-06 1.719579234629357856e-01
1.120000000000000076e-06 1.778074488667424347e-01
1.140000000000000097e-06 1.617334227575768224e-01
1.160000000000000117e-06 1.274456113844825433e-01
1.179999999999999925e-06 8.043404863213167444e-02
1.199999999999999946e-06 2.707665769620247118e-02
1.219999999999999966e-06 -2.619676123047407629e-02
1.239999999999999986e-06 -7.423928213273620069e-02
1.260000000000000007e-06 -1.134316544601562671e-01
1.280000000000000027e-06 -1.409442207350178333e-01
1.300000000000000047e-06 -1.547081071930430096e-01
1.320000000000000067e-06 -1.537016654807059346e-01
1.340000000000000088e-06 -1.384561270206894068e-01
1.360000000000000108e-06 -1.111393301188970673e-01
1.380000000000000128e-06 -7.511301035927363257e-02
1.399999999999999937e-06 -3.438058075530227298e-02
1.419999999999999957e-06 6.889497356550209131e-03
1.439999999999999977e-06 4.465432201013215530e-02
1.459999999999999997e-06 7.527529472241659136e-02
1.480000000000000018e-06 9.625679663774790173e-02
1.500000000000000038e-06 1.062773601465685225e-01
1.520000000000000058e-06 1.052836628243949690e-01
1.540000000000000079e-06 9.456533933518986024e-02
1.560000000000000099e-06 7.661634045861594189e-02
1.580000000000000119e-06 5.479757016733809161e-02
1.599999999999999928e-06 3.298412026427887528e-02
1.619999999999999948e-06 1.496468623994847216e-02
1.639999999999999968e-06 3.185690852021275717e-03
1.659999999999999988e-06 -2.353278879114626895e-03
1.680000000000000009e-06 -3.685940312172937636e-03
1.700000000000000029e-06 -3.130750234860423496e-03
1.720000000000000049e-06 -2.155725908921693381e-03
1.740000000000000069e-06 -1.349262843004381523e-03
1.760000000000000090e-06 -8.124880980720182704e-04
1.780000000000000110e-06 0.000000000000000000e+00
1.800000000000000130e-06 0.000000000000000000e+00
1.819999999999999939e-06 0.000000000000000000e+00
1.839999999999999959e-06 0.000000000000000000e+00
1.859999999999999979e-06 0.000000000000000000e+00
1.880000000000000000e-06 0.000000000000000000e+00
1.900000000000000020e-06 0.000000000000000000e+00
1.920000000000000252e-06 0.000000000000000000e+00
1.940000000000000060e-06 0.000000000000000000e+00
1.959999999999999869e-06 0.000000000000000000e+00
1.980000000000000101e-06 0.000000000000000000e+00
1.999999999999999909e-06 0.000000000000000000e+00
2.020000000000000142e-06 0.000000000000000000e+00
2.039999999999999950e-06 0.000000000000000000e+00
2.060000000000000182e-06 0.000000000000000000e+00
2.079999999999999991e-06 0.000000000000000000e+00
2.100000000000000223e-06 0.000000000000000000e+00
2.120000000000000031e-06 0.000000000000000000e+00
2.139999999999999840e-06 0.000000000000000000e+00
2.160000000000000072e-06 0.000000000000000000e+00
2.179999999999999880e-06 0.000000000000000000e+00
2.200000000000000112e-06 0.000000000000000000e+00
2.219999999999999921e-06 0.000000000000000000e+00
2.240000000000000153e-06 0.000000000000000000e+00
2.259999999999999961e-06 0.000000000000000000e+00
2.280000000000000193e-06 0.000000000000000000e+00
2.300000000000000002e-06 0.000000000000000000e+00
2.320000000000000234e-06 0.000000000000000000e+00
2.340000000000000042e-06 0.000000000000000000e+00
2.359999999999999851e-06 0.000000000000000000e+00
2.380000000000000083e-06 0.000000000000000000e+00
2.399999999999999891e-06 0.000000000000000000e+00
2.420000000000000123e-06 0.000000000000000000e+00
2.439999999999999932e-06 0.000000000000000000e+00
2.460000000000000164e-06 0.000000000000000000e+00
2.479999999999999972e-06 0.000000000000000000e+00
2.500000000000000205e-06 0.000000000000000000e+00
2.520000000000000013e-06 0.000000000000000000e+00
2.540000000000000245e-06 0.000000000000000000e+00
2.560000000000000054e-06 0.000000000000000000e+00
2.579999999999999862e-06 0.000000000000000000e+00
2.600000000000000094e-06 0.000000000000000000e+00
2.619999999999999903e-06 0.000000000000000000e+00
2.640000000000000135e-06 0.000000000000000000e+00
2.659999999999999943e-06 0.000000000000000000e+00
2.680000000000000175e-06 0.000000000000000000e+00
2.699999999999999984e-06 0.000000000000000000e+00
2.720000000000000216e-06 0.000000000000000000e+00
2.740000000000000024e-06 0.000000000000000000e+00
2.760000000000000256e-06 0.000000000000000000e+00
2.780000000000000065e-06 0.000000000000000000e+00
2.799999999999999873e-06 0.000000000000000000e+00
2.820000000000000105e-06 0.000000000000000000e+00
2.839999999999999914e-06 0.000000000000000000e+00
2.860000000000000146e-06 0.000000000000000000e+00
2.879999999999999954e-06 0.000000000000000000e+00
2.900000000000000186e-06 0.000000000000000000e+00
2.919999999999999995e-06 0.000000000000000000e+00
2.940000000000000227e-06 0.000000000000000000e+00
2.960000000000000035e-06 0.000000000000000000e+00
2.980000000000000267e-06 0.000000000000000000e+00
3.000000000000000076e-06 0.000000000000000000e+00
3.019999999999999885e-06 0.000000000000000000e+00
3.040000000000000117e-06 0.000000000000000000e+00
3.059999999999999925e-06 0.000000000000000000e+00
3.080000000000000157e-06 0.000000000000000000e+00
3.099999999999999966e-06 0.000000000000000000e+00
3.120000000000000198e-06 0.000000000000000000e+00
3.140000000000000006e-06 0.000000000000000000e+00
3.160000000000000238e-06 0.000000000000000000e+00
3.180000000000000047e-06 0.000000000000000000e+00
3.199999999999999855e-06 0.000000000000000000e+00
3.220000000000000087e-06 0.000000000000000000e+00
3.239999999999999896e-06 0.000000000000000000e+00
3.260000000000000128e-06 0.000000000000000000e+00
3.279999999999999936e-06 0.000000000000000000e+00
3.300000000000000168e-06 0.000000000000000000e+00
3.319999999999999977e-06 0.000000000000000000e+00
3.340000000000000209e-06 0.000000000000000000e+00
3.360000000000000017e-06 0.000000000000000000e+00
3.380000000000000249e-06 0.000000000000000000e+00
3.400000000000000058e-06 0.000000000000000000e+00
3.419999999999999866e-06 0.000000000000000000e+00
3.440000000000000098e-06 0.000000000000000000e+00
3.459999999999999907e-06 0.000000000000000000e+00
3.480000000000000139e-06 0.000000000000000000e+00
3.499999999999999947e-06 0.000000000000000000e+00
3.520000000000000180e-06 0.000000000000000000e+00
3.539999999999999988e-06 0.000000000000000000e+00
3.560000000000000220e-06 0.000000000000000000e+00
3.580000000000000029e-06 0.000000000000000000e+00
3.600000000000000261e-06 0.000000000000000000e+00
3.620000000000000069e-06 0.000000000000000000e+00
3.639999999999999878e-06 0.000000000000000000e+00
3.660000000000000110e-06 0.000000000000000000e+00
3.679999999999999918e-06 0.000000000000000000e+00
3.700000000000000150e-06 0.000000000000000000e+00
3.719999999999999959e-06 0.000000000000000000e+00
3.740000000000000191e-06 0.000000000000000000e+00
3.759999999999999999e-06 0.000000000000000000e+00
3.780000000000000231e-06 0.000000000000000000e+00
3.800000000000000040e-06 0.000000000000000000e+00
3.819999999999999848e-06 0.000000000000000000e+00
3.840000000000000504e-06 0.000000000000000000e+00
3.860000000000000312e-06 0.000000000000000000e+00
3.880000000000000121e-06 0.000000000000000000e+00
3.899999999999999929e-06 0.000000000000000000e+00
3.919999999999999738e-06 0.000000000000000000e+00
3.940000000000000393e-06 0.000000000000000000e+00
3.960000000000000202e-06 0.000000000000000000e+00
3.980000000000000010e-06 0.000000000000000000e+00
3.999999999999999819e-06 0.000000000000000000e+00
4.020000000000000475e-06 0.000000000000000000e+00
4.040000000000000283e-06 0.000000000000000000e+00
4.060000000000000092e-06 0.000000000000000000e+00
4.079999999999999900e-06 0.000000000000000000e+00
4.099999999999999709e-06 0.000000000000000000e+00
4.120000000000000364e-06 0.000000000000000000e+00
4.140000000000000173e-06 0.000000000000000000e+00
4.159999999999999981e-06 0.000000000000000000e+00
4.179999999999999790e-06 0.000000000000000000e+00
4.200000000000000445e-06 0.000000000000000000e+00
4.220000000000000254e-06 0.000000000000000000e+00
4.240000000000000062e-06 0.000000000000000000e+00
4.259999999999999871e-06 0.000000000000000000e+00
4.279999999999999679e-06 0.000000000000000000e+00
4.300000000000000335e-06 0.000000000000000000e+00
4.320000000000000143e-06 0.000000000000000000e+00
4.339999999999999952e-06 0.000000000000000000e+00
4.359999999999999760e-06 0.000000000000000000e+00
4.380000000000000416e-06 0.000000000000000000e+00
4.400000000000000224e-06 0.000000000000000000e+00
4.420000000000000033e-06 0.000000000000000000e+00
4.439999999999999841e-06 0.000000000000000000e+00
4.460000000000000497e-06 0.000000000000000000e+00
4.480000000000000305e-06 0.000000000000000000e+00
4.500000000000000114e-06 0.000000000000000000e+00
4.519999999999999923e-06 0.000000000000000000e+00
4.539999999999999731e-06 0.000000000000000000e+00
4.560000000000000387e-06 0.000000000000000000e+00
4.580000000000000195e-06 0.000000000000000000e+00
4.600000000000000004e-06 0.000000000000000000e+00
4.619999999999999812e-06 0.000000000000000000e+00
4.640000000000000468e-06 0.000000000000000000e+00
4.660000000000000276e-06 0.000000000000000000e+00
4.680000000000000085e-06 0.000000000000000000e+00
4.699999999999999893e-06 0.000000000000000000e+00
4.719999999999999702e-06 0.000000000000000000e+00
4.740000000000000357e-06 0.000000000000000000e+00
4.760000000000000166e-06 0.000000000000000000e+00
4.779999999999999974e-06 0.000000000000000000e+00
4.799999999999999783e-06 0.000000000000000000e+00
4.820000000000000438e-06 0.000000000000000000e+00
4.840000000000000247e-06 0.000000000000000000e+00
4.860000000000000055e-06 0.000000000000000000e+00
4.879999999999999864e-06 0.000000000000000000e+00
4.900000000000000519e-06 0.000000000000000000e+00
4.920000000000000328e-06 0.000000000000000000e+00
4.940000000000000136e-06 0.000000000000000000e+00
4.959999999999999945e-06 0.000000000000000000e+00
4.979999999999999753e-06 0.000000000000000000e+00
5.000000000000000409e-06 0.000000000000000000e+00
5.020000000000000218e-06 0.000000000000000000e+00
5.040000000000000026e-06 0.000000000000000000e+00
5.059999999999999835e-06 0.000000000000000000e+00
5.080000000000000490e-06 0.000000000000000000e+00
5.100000000000000299e-06 0.000000000000000000e+00
5.120000000000000107e-06 0.000000000000000000e+00
5.139999999999999916e-06 0.000000000000000000e+00
5.159999999999999724e-06 0.000000000000000000e+00
5.180000000000000380e-06 0.000000000000000000e+00
5.200000000000000188e-06 0.000000000000000000e+00
5.219999999999999997e-06 0.000000000000000000e+00
5.239999999999999805e-06 0.000000000000000000e+00
5.260000000000000461e-06 0.000000000000000000e+00
5.280000000000000269e-06 0.000000000000000000e+00
5.300000000000000078e-06 0.000000000000000000e+00
5.319999999999999886e-06 0.000000000000000000e+00
5.339999999999999695e-06 0.000000000000000000e+00
5.360000000000000350e-06 0.000000000000000000e+00
5.380000000000000159e-06 0.000000000000000000e+00
5.399999999999999967e-06 0.000000000000000000e+00
5.419999999999999776e-06 0.000000000000000000e+00
5.440000000000000431e-06 0.000000000000000000e+00
5.460000000000000240e-06 0.000000000000000000e+00
5.480000000000000048e-06 0.000000000000000000e+00
5.499999999999999857e-06 0.000000000000000000e+00
5.520000000000000513e-06 0.000000000000000000e+00
5.540000000000000321e-06 0.000000000000000000e+00
5.560000000000000130e-06 0.000000000000000000e+00
5.579999999999999938e-06 0.000000000000000000e+00
5.599999999999999747e-06 0.000000000000000000e+00
5.620000000000000402e-06 0.000000000000000000e+00
5.640000000000000211e-06 0.000000000000000000e+00
5.660000000000000019e-06 0.000000000000000000e+00
5.679999999999999828e-06 0.000000000000000000e+00
5.700000000000000483e-06 0.000000000000000000e+00
5.720000000000000292e-06 0.000000000000000000e+00
5.740000000000000100e-06 0.000000000000000000e+00
5.759999999999999909e-06 0.000000000000000000e+00
5.779999999999999717e-06 0.000000000000000000e+00
5.800000000000000373e-06 0.000000000000000000e+00
5.820000000000000181e-06 0.000000000000000000e+00
5.839999999999999990e-06 0.000000000000000000e+00
5.859999999999999798e-06 0.000000000000000000e+00
5.880000000000000454e-06 0.000000000000000000e+00
5.900000000000000262e-06 0.000000000000000000e+00
5.920000000000000071e-06 0.000000000000000000e+00
5.939999999999999879e-06 0.000000000000000000e+00
5.960000000000000535e-06 0.000000000000000000e+00
5.980000000000000343e-06 0.000000000000000000e+00
6.000000000000000152e-06 0.000000000000000000e+00
6.019999999999999961e-06 0.000000000000000000e+00
6.039999999999999769e-06 0.000000000000000000e+00
6.060000000000000425e-06 0.000000000000000000e+00
6.080000000000000233e-06 0.000000000000000000e+00
6.100000000000000042e-06 0.000000000000000000e+00
6.119999999999999850e-06 0.000000000000000000e+00
6.140000000000000506e-06 0.000000000000000000e+00
6.160000000000000314e-06 0.000000000000000000e+00
6.180000000000000123e-06 0.000000000000000000e+00
6.199999999999999931e-06 0.000000000000000000e+00
6.219999999999999740e-06 0.000000000000000000e+00
6.240000000000000395e-06 0.000000000000000000e+00
6.260000000000000204e-06 0.000000000000000000e+00
6.280000000000000012e-06 0.000000000000000000e+00
6.299999999999999821e-06 0.000000000000000000e+00
6.320000000000000476e-06 0.000000000000000000e+00
6.340000000000000285e-06 0.000000000000000000e+00
6.360000000000000093e-06 0.000000000000000000e+00
6.379999999999999902e-06 0.000000000000000000e+00
6.399999999999999710e-06 0.000000000000000000e+00
6.420000000000000366e-06 0.000000000000000000e+00
6.440000000000000174e-06 0.000000000000000000e+00
6.459999999999999983e-06 0.000000000000000000e+00
6.479999999999999791e-06 0.000000000000000000e+00
6.500000000000000447e-06 0.000000000000000000e+00
6.520000000000000256e-06 0.000000000000000000e+00
6.540000000000000064e-06 0.000000000000000000e+00
6.559999999999999873e-06 0.000000000000000000e+00
6.580000000000000528e-06 0.000000000000000000e+00
6.600000000000000337e-06 0.000000000000000000e+00
6.620000000000000145e-06 0.000000000000000000e+00
6.639999999999999954e-06 0.000000000000000000e+00
6.659999999999999762e-06 0.000000000000000000e+00
6.680000000000000418e-06 0.000000000000000000e+00
6.700000000000000226e-06 0.000000000000000000e+00
6.720000000000000035e-06 0.000000000000000000e+00
6.739999999999999843e-06 0.000000000000000000e+00
6.760000000000000499e-06 0.000000000000000000e+00
6.780000000000000307e-06 0.000000000000000000e+00
6.800000000000000116e-06 0.000000000000000000e+00
6.819999999999999924e-06 0.000000000000000000e+00
6.839999999999999733e-06 0.000000000000000000e+00
6.860000000000000388e-06 0.000000000000000000e+00
6.880000000000000197e-06 0.000000000000000000e+00
6.900000000000000005e-06 0.000000000000000000e+00
6.919999999999999814e-06 0.000000000000000000e+00
6.940000000000000469e-06 0.000000000000000000e+00
6.960000000000000278e-06 0.000000000000000000e+00
6.980000000000000086e-06 0.000000000000000000e+00
6.999999999999999895e-06 0.000000000000000000e+00
7.020000000000000551e-06 0.000000000000000000e+00
7.040000000000000359e-06 0.000000000000000000e+00
7.060000000000000168e-06 0.000000000000000000e+00
7.079999999999999976e-06 0.000000000000000000e+00
7.099999999999999785e-06 0.000000000000000000e+00
7.120000000000000440e-06 0.000000000000000000e+00
7.140000000000000249e-06 0.000000000000000000e+00
7.160000000000000057e-06 0.000000000000000000e+00
7.179999999999999866e-06 0.000000000000000000e+00
7.200000000000000521e-06 0.000000000000000000e+00
7.220000000000000330e-06 0.000000000000000000e+00
7.240000000000000138e-06 0.000000000000000000e+00
7.259999999999999947e-06 0.000000000000000000e+00
7.279999999999999755e-06 0.000000000000000000e+00
7.300000000000000411e-06 0.000000000000000000e+00
7.320000000000000219e-06 0.000000000000000000e+00
7.340000000000000028e-06 0.000000000000000000e+00
7.359999999999999836e-06 0.000000000000000000e+00
7.380000000000000492e-06 0.000000000000000000e+00
7.400000000000000300e-06 0.000000000000000000e+00
7.420000000000000109e-06 0.000000000000000000e+00
7.439999999999999917e-06 0.000000000000000000e+00
7.460000000000000573e-06 0.000000000000000000e+00
7.480000000000000381e-06 0.000000000000000000e+00
7.500000000000000190e-06 0.000000000000000000e+00
7.519999999999999999e-06 0.000000000000000000e+00
7.539999999999999807e-06 0.000000000000000000e+00
7.560000000000000463e-06 0.000000000000000000e+00
7.580000000000000271e-06 0.000000000000000000e+00
7.600000000000000080e-06 0.000000000000000000e+00
7.619999999999999888e-06 0.000000000000000000e+00
7.639999999999999697e-06 0.000000000000000000e+00
7.659999999999999505e-06 0.000000000000000000e+00
7.680000000000001008e-06 0.000000000000000000e+00
7.700000000000000816e-06 0.000000000000000000e+00
7.720000000000000625e-06 0.000000000000000000e+00
7.740000000000000433e-06 0.000000000000000000e+00
7.760000000000000242e-06 0.000000000000000000e+00
7.780000000000000050e-06 0.000000000000000000e+00
7.799999999999999859e-06 0.000000000000000000e+00
7.819999999999999667e-06 0.000000000000000000e+00
7.839999999999999476e-06 0.000000000000000000e+00
7.860000000000000978e-06 0.000000000000000000e+00
7.880000000000000787e-06 0.000000000000000000e+00
7.900000000000000595e-06 0.000000000000000000e+00
7.920000000000000404e-06 0.000000000000000000e+00
7.940000000000000212e-06 0.000000000000000000e+00
7.960000000000000021e-06 0.000000000000000000e+00
7.979999999999999829e-06 0.000000000000000000e+00
7.999999999999999638e-06 0.000000000000000000e+00
8.019999999999999446e-06 0.000000000000000000e+00
8.040000000000000949e-06 0.000000000000000000e+00
8.060000000000000758e-06 0.000000000000000000e+00
8.080000000000000566e-06 0.000000000000000000e+00
8.100000000000000375e-06 0.000000000000000000e+00
8.120000000000000183e-06 0.000000000000000000e+00
8.139999999999999992e-06 0.000000000000000000e+00
8.159999999999999800e-06 0.000000000000000000e+00
8.179999999999999609e-06 0.000000000000000000e+00
8.199999999999999417e-06 0.000000000000000000e+00
8.220000000000000920e-06 0.000000000000000000e+00
8.240000000000000728e-06 0.000000000000000000e+00
8.260000000000000537e-06 0.000000000000000000e+00
8.280000000000000345e-06 0.000000000000000000e+00
8.300000000000000154e-06 0.000000000000000000e+00
8.319999999999999962e-06 0.000000000000000000e+00
8.339999999999999771e-06 0.000000000000000000e+00
8.359999999999999579e-06 0.000000000000000000e+00
8.379999999999999388e-06 0.000000000000000000e+00
8.400000000000000890e-06 0.000000000000000000e+00
8.420000000000000699e-06 0.000000000000000000e+00
8.440000000000000507e-06 0.000000000000000000e+00
8.460000000000000316e-06 0.000000000000000000e+00
8.480000000000000124e-06 0.000000000000000000e+00
8.499999999999999933e-06 0.000000000000000000e+00
8.519999999999999742e-06 0.000000000000000000e+00
8.539999999999999550e-06 0.000000000000000000e+00
8.559999999999999359e-06 0.000000000000000000e+00
8.580000000000000861e-06 0.000000000000000000e+00
8.600000000000000670e-06 0.000000000000000000e+00
8.620000000000000478e-06 0.000000000000000000e+00
8.640000000000000287e-06 0.000000000000000000e+00
8.660000000000000095e-06 0.000000000000000000e+00
8.679999999999999904e-06 0.000000000000000000e+00
8.699999999999999712e-06 0.000000000000000000e+00
8.719999999999999521e-06 0.000000000000000000e+00
8.740000000000001023e-06 0.000000000000000000e+00
8.760000000000000832e-06 0.000000000000000000e+00
8.780000000000000640e-06 0.000000000000000000e+00
8.800000000000000449e-06 0.000000000000000000e+00
8.820000000000000257e-06 0.000000000000000000e+00
8.840000000000000066e-06 0.000000000000000000e+00
8.859999999999999874e-06 0.000000000000000000e+00
8.879999999999999683e-06 0.000000000000000000e+00
8.899999999999999491e-06 0.000000000000000000e+00
8.920000000000000994e-06 0.000000000000000000e+00
8.940000000000000802e-06 0.000000000000000000e+00
8.960000000000000611e-06 0.000000000000000000e+00
8.980000000000000419e-06 0.000000000000000000e+00
9.000000000000000228e-06 0.000000000000000000e+00
9.020000000000000037e-06 0.000000000000000000e+00
9.039999999999999845e-06 0.000000000000000000e+00
9.059999999999999654e-06 0.000000000000000000e+00
9.079999999999999462e-06 0.000000000000000000e+00
9.100000000000000965e-06 0.000000000000000000e+00
9.120000000000000773e-06 0.000000000000000000e+00
9.140000000000000582e-06 0.000000000000000000e+00
9.160000000000000390e-06 0.000000000000000000e+00
9.180000000000000199e-06 0.000000000000000000e+00
9.200000000000000007e-06 0.000000000000000000e+00
9.219999999999999816e-06 0.000000000000000000e+00
9.239999999999999624e-06 0.000000000000000000e+00
9.259999999999999433e-06 0.000000000000000000e+00
9.280000000000000935e-06 0.000000000000000000e+00
9.300000000000000744e-06 0.000000000000000000e+00
9.320000000000000552e-06 0.000000000000000000e+00
9.340000000000000361e-06 0.000000000000000000e+00
9.360000000000000169e-06 0.000000000000000000e+00
9.379999999999999978e-06 0.000000000000000000e+00
9.399999999999999786e-06 0.000000000000000000e+00
9.419999999999999595e-06 0.000000000000000000e+00
9.439999999999999403e-06 0.000000000000000000e+00
9.460000000000000906e-06 0.000000000000000000e+00
9.480000000000000715e-06 0.000000000000000000e+00
9.500000000000000523e-06 0.000000000000000000e+00
9.520000000000000332e-06 0.000000000000000000e+00
9.540000000000000140e-06 0.000000000000000000e+00
9.559999999999999949e-06 0.000000000000000000e+00
9.579999999999999757e-06 0.000000000000000000e+00
9.599999999999999566e-06 0.000000000000000000e+00
9.619999999999999374e-06 0.000000000000000000e+00
9.640000000000000877e-06 0.000000000000000000e+00
9.660000000000000685e-06 0.000000000000000000e+00
9.680000000000000494e-06 0.000000000000000000e+00
9.700000000000000302e-06 0.000000000000000000e+00
9.720000000000000111e-06 0.000000000000000000e+00
9.739999999999999919e-06 0.000000000000000000e+00
9.759999999999999728e-06 0.000000000000000000e+00
9.779999999999999536e-06 0.000000000000000000e+00
9.800000000000001039e-06 0.000000000000000000e+00
9.820000000000000847e-06 0.000000000000000000e+00
9.840000000000000656e-06 0.000000000000000000e+00
9.860000000000000464e-06 0.000000000000000000e+00
9.880000000000000273e-06 0.000000000000000000e+00
9.900000000000000081e-06 0.000000000000000000e+00
9.919999999999999890e-06 0.000000000000000000e+00
9.939999999999999698e-06 0.000000000000000000e+00
9.959999999999999507e-06 0.000000000000000000e+00
9.980000000000001010e-06 0.000000000000000000e+00
1.000000000000000082e-05 0.000000000000000000e+00
1.002000000000000063e-05 0.000000000000000000e+00
1.004000000000000044e-05 0.000000000000000000e+00
1.006000000000000024e-05 0.000000000000000000e+00
1.008000000000000005e-05 0.000000000000000000e+00
1.009999999999999986e-05 0.000000000000000000e+00
1.011999999999999967e-05 0.000000000000000000e+00
1.013999999999999948e-05 0.000000000000000000e+00
1.016000000000000098e-05 0.000000000000000000e+00
1.018000000000000079e-05 0.000000000000000000e+00
1.020000000000000060e-05 0.000000000000000000e+00
1.022000000000000041e-05 0.000000000000000000e+00
1.024000000000000021e-05 0.000000000000000000e+00
1.026000000000000002e-05 0.000000000000000000e+00
1.027999999999999983e-05 0.000000000000000000e+00
1.029999999999999964e-05 0.000000000000000000e+00
1.031999999999999945e-05 0.000000000000000000e+00
1.034000000000000095e-05 0.000000000000000000e+00
1.036000000000000076e-05 0.000000000000000000e+00
1.038000000000000057e-05 0.000000000000000000e+00
1.040000000000000038e-05 0.000000000000000000e+00
1.042000000000000018e-05 0.000000000000000000e+00
1.043999999999999999e-05 0.000000000000000000e+00
1.045999999999999980e-05 0.000000000000000000e+00
1.047999999999999961e-05 0.000000000000000000e+00
1.049999999999999942e-05 0.000000000000000000e+00
1.052000000000000092e-05 0.000000000000000000e+00
1.054000000000000073e-05 0.000000000000000000e+00
1.056000000000000054e-05 0.000000000000000000e+00
1.058000000000000035e-05 0.000000000000000000e+00
1.060000000000000016e-05 0.000000000000000000e+00
1.061999999999999996e-05 0.000000000000000000e+00
1.063999999999999977e-05 0.000000000000000000e+00
1.065999999999999958e-05 0.000000000000000000e+00
1.067999999999999939e-05 0.000000000000000000e+00
1.070000000000000089e-05 0.000000000000000000e+00
1.072000000000000070e-05 0.000000000000000000e+00
1.074000000000000051e-05 0.000000000000000000e+00
1.076000000000000032e-05 0.000000000000000000e+00
1.078000000000000013e-05 0.000000000000000000e+00
1.079999999999999993e-05 0.000000000000000000e+00
1.081999999999999974e-05 0.000000000000000000e+00
1.083999999999999955e-05 0.000000000000000000e+00
1.086000000000000105e-05 0.000000000000000000e+00
1.088000000000000086e-05 0.000000000000000000e+00
1.090000000000000067e-05 0.000000000000000000e+00
1.092000000000000048e-05 0.000000000000000000e+00
1.094000000000000029e-05 0.000000000000000000e+00
1.096000000000000010e-05 0.000000000000000000e+00
1.097999999999999991e-05 0.000000000000000000e+00
1.099999999999999971e-05 0.000000000000000000e+00
1.101999999999999952e-05 0.000000000000000000e+00
1.104000000000000103e-05 0.000000000000000000e+00
1.106000000000000083e-05 0.000000000000000000e+00
1.108000000000000064e-05 0.000000000000000000e+00
1.110000000000000045e-05 0.000000000000000000e+00
1.112000000000000026e-05 0.000000000000000000e+00
1.114000000000000007e-05 0.000000000000000000e+00
1.115999999999999988e-05 0.000000000000000000e+00
1.117999999999999968e-05 0.000000000000000000e+00
1.119999999999999949e-05 0.000000000000000000e+00
1.122000000000000100e-05 0.000000000000000000e+00
1.124000000000000080e-05 0.000000000000000000e+00
1.126000000000000061e-05 0.000000000000000000e+00
1.128000000000000042e-05 0.000000000000000000e+00
1.130000000000000023e-05 0.000000000000000000e+00
1.132000000000000004e-05 0.000000000000000000e+00
1.133999999999999985e-05 0.000000000000000000e+00
1.135999999999999966e-05 0.000000000000000000e+00
1.137999999999999946e-05 0.000000000000000000e+00
1.140000000000000097e-05 0.000000000000000000e+00
1.142000000000000077e-05 0.000000000000000000e+00
1.144000000000000058e-05 0.000000000000000000e+00
1.146000000000000039e-05 0.000000000000000000e+00
1.148000000000000020e-05 0.000000000000000000e+00
1.150000000000000001e-05 0.000000000000000000e+00
1.151999999999999982e-05 0.000000000000000000e+00
1.153999999999999963e-05 0.000000000000000000e+00
1.155999999999999943e-05 0.000000000000000000e+00
1.158000000000000094e-05 0.000000000000000000e+00
1.160000000000000075e-05 0.000000000000000000e+00
1.162000000000000055e-05 0.000000000000000000e+00
1.164000000000000036e-05 0.000000000000000000e+00
1.166000000000000017e-05 0.000000000000000000e+00
1.167999999999999998e-05 0.000000000000000000e+00
1.169999999999999979e-05 0.000000000000000000e+00
1.171999999999999960e-05 0.000000000000000000e+00
1.173999999999999941e-05 0.000000000000000000e+00
1.176000000000000091e-05 0.000000000000000000e+00
1.178000000000000072e-05 0.000000000000000000e+00
1.180000000000000052e-05 0.000000000000000000e+00
1.182000000000000033e-05 0.000000000000000000e+00
1.184000000000000014e-05 0.000000000000000000e+00
1.185999999999999995e-05 0.000000000000000000e+00
1.187999999999999976e-05 0.000000000000000000e+00
1.189999999999999957e-05 0.000000000000000000e+00
1.192000000000000107e-05 0.000000000000000000e+00
1.194000000000000088e-05 0.000000000000000000e+00
1.196000000000000069e-05 0.000000000000000000e+00
1.198000000000000050e-05 0.000000000000000000e+00
1.200000000000000030e-05 0.000000000000000000e+00
1.202000000000000011e-05 0.000000000000000000e+00
1.203999999999999992e-05 0.000000000000000000e+00
1.205999999999999973e-05 0.000000000000000000e+00
1.207999999999999954e-05 0.000000000000000000e+00
1.210000000000000104e-05 0.000000000000000000e+00
1.212000000000000085e-05 0.000000000000000000e+00
1.214000000000000066e-05 0.000000000000000000e+00
1.216000000000000047e-05 0.000000000000000000e+00
1.218000000000000027e-05 0.000000000000000000e+00
1.220000000000000008e-05 0.000000000000000000e+00
1.221999999999999989e-05 0.000000000000000000e+00
1.223999999999999970e-05 0.000000000000000000e+00
1.225999999999999951e-05 0.000000000000000000e+00
1.228000000000000101e-05 0.000000000000000000e+00
1.230000000000000082e-05 0.000000000000000000e+00
1.232000000000000063e-05 0.000000000000000000e+00
1.234000000000000044e-05 0.000000000000000000e+00
1.236000000000000025e-05 0.000000000000000000e+00
1.238000000000000005e-05 0.000000000000000000e+00
1.239999999999999986e-05 0.000000000000000000e+00
1.241999999999999967e-05 0.000000000000000000e+00
1.243999999999999948e-05 0.000000000000000000e+00
1.246000000000000098e-05 0.000000000000000000e+00
1.248000000000000079e-05 0.000000000000000000e+00
1.250000000000000060e-05 0.000000000000000000e+00
1.252000000000000041e-05 0.000000000000000000e+00
1.254000000000000022e-05 0.000000000000000000e+00
1.256000000000000002e-05 0.000000000000000000e+00
1.257999999999999983e-05 0.000000000000000000e+00
1.259999999999999964e-05 0.000000000000000000e+00
1.261999999999999945e-05 0.000000000000000000e+00
1.264000000000000095e-05 0.000000000000000000e+00
1.266000000000000076e-05 0.000000000000000000e+00
1.268000000000000057e-05 0.000000000000000000e+00
1.270000000000000038e-05 0.000000000000000000e+00
1.272000000000000019e-05 0.000000000000000000e+00
1.274000000000000000e-05 0.000000000000000000e+00
1.275999999999999980e-05 0.000000000000000000e+00
1.277999999999999961e-05 0.000000000000000000e+00
1.279999999999999942e-05 0.000000000000000000e+00
1.282000000000000092e-05 0.000000000000000000e+00
1.284000000000000073e-05 0.000000000000000000e+00
1.286000000000000054e-05 0.000000000000000000e+00
1.288000000000000035e-05 0.000000000000000000e+00
1.290000000000000016e-05 0.000000000000000000e+00
1.291999999999999997e-05 0.000000000000000000e+00
1.293999999999999977e-05 0.000000000000000000e+00
1.295999999999999958e-05 0.000000000000000000e+00
1.298000000000000109e-05 0.000000000000000000e+00
1.300000000000000089e-05 0.000000000000000000e+00
1.302000000000000070e-05 0.000000000000000000e+00
1.304000000000000051e-05 0.000000000000000000e+00
1.306000000000000032e-05 0.000000000000000000e+00
1.308000000000000013e-05 0.000000000000000000e+00
1.309999999999999994e-05 0.000000000000000000e+00
1.311999999999999975e-05 0.000000000000000000e+00
1.313999999999999955e-05 0.000000000000000000e+00
1.316000000000000106e-05 0.000000000000000000e+00
1.318000000000000086e-05 0.000000000000000000e+00
1.320000000000000067e-05 0.000000000000000000e+00
1.322000000000000048e-05 0.000000000000000000e+00
1.324000000000000029e-05 0.000000000000000000e+00
1.326000000000000010e-05 0.000000000000000000e+00
1.327999999999999991e-05 0.000000000000000000e+00
1.329999999999999972e-05 0.000000000000000000e+00
1.331999999999999952e-05 0.000000000000000000e+00
1.334000000000000103e-05 0.000000000000000000e+00
1.336000000000000084e-05 0.000000000000000000e+00
1.338000000000000064e-05 0.000000000000000000e+00
1.340000000000000045e-05 0.000000000000000000e+00
1.342000000000000026e-05 0.000000000000000000e+00
1.344000000000000007e-05 0.000000000000000000e+00
1.345999999999999988e-05 0.000000000000000000e+00
1.347999999999999969e-05 0.000000000000000000e+00
1.349999999999999949e-05 0.000000000000000000e+00
1.352000000000000100e-05 0.000000000000000000e+00
1.354000000000000081e-05 0.000000000000000000e+00
1.356000000000000061e-05 0.000000000000000000e+00
1.358000000000000042e-05 0.000000000000000000e+00
1.360000000000000023e-05 0.000000000000000000e+00
1.362000000000000004e-05 0.000000000000000000e+00
1.363999999999999985e-05 0.000000000000000000e+00
1.365999999999999966e-05 0.000000000000000000e+00
1.367999999999999947e-05 0.000000000000000000e+00
1.370000000000000097e-05 0.000000000000000000e+00
1.372000000000000078e-05 0.000000000000000000e+00
1.374000000000000059e-05 0.000000000000000000e+00
1.376000000000000039e-05 0.000000000000000000e+00
1.378000000000000020e-05 0.000000000000000000e+00
1.380000000000000001e-05 0.000000000000000000e+00
1.381999999999999982e-05 0.000000000000000000e+00
1.383999999999999963e-05 0.000000000000000000e+00
1.386000000000000113e-05 0.000000000000000000e+00
1.388000000000000094e-05 0.000000000000000000e+00
1.390000000000000075e-05 0.000000000000000000e+00
1.392000000000000056e-05 0.000000000000000000e+00
1.394000000000000036e-05 0.000000000000000000e+00
1.396000000000000017e-05 0.000000000000000000e+00
1.397999999999999998e-05 0.000000000000000000e+00
1.399999999999999979e-05 0.000000000000000000e+00
1.401999999999999960e-05 0.000000000000000000e+00
1.404000000000000110e-05 0.000000000000000000e+00
1.406000000000000091e-05 0.000000000000000000e+00
1.408000000000000072e-05 0.000000000000000000e+00
1.410000000000000053e-05 0.000000000000000000e+00
1.412000000000000034e-05 0.000000000000000000e+00
1.414000000000000014e-05 0.000000000000000000e+00
1.415999999999999995e-05 0.000000000000000000e+00
1.417999999999999976e-05 0.000000000000000000e+00
1.419999999999999957e-05 0.000000000000000000e+00
1.422000000000000107e-05 0.000000000000000000e+00
1.424000000000000088e-05 0.000000000000000000e+00
1.426000000000000069e-05 0.000000000000000000e+00
1.428000000000000050e-05 0.000000000000000000e+00
1.430000000000000031e-05 0.000000000000000000e+00
1.432000000000000011e-05 0.000000000000000000e+00
1.433999999999999992e-05 0.000000000000000000e+00
1.435999999999999973e-05 0.000000000000000000e+00
1.437999999999999954e-05 0.000000000000000000e+00
1.440000000000000104e-05 0.000000000000000000e+00
1.442000000000000085e-05 0.000000000000000000e+00
1.444000000000000066e-05 0.000000000000000000e+00
1.446000000000000047e-05 0.000000000000000000e+00
1.448000000000000028e-05 0.000000000000000000e+00
1.450000000000000009e-05 0.000000000000000000e+00
1.451999999999999989e-05 0.000000000000000000e+00
1.453999999999999970e-05 0.000000000000000000e+00
1.455999999999999951e-05 0.000000000000000000e+00
1.458000000000000101e-05 0.000000000000000000e+00
1.460000000000000082e-05 0.000000000000000000e+00
1.462000000000000063e-05 0.000000000000000000e+00
1.464000000000000044e-05 0.000000000000000000e+00
1.466000000000000025e-05 0.000000000000000000e+00
1.468000000000000006e-05 0.000000000000000000e+00
1.469999999999999986e-05 0.000000000000000000e+00
1.471999999999999967e-05 0.000000000000000000e+00
1.473999999999999948e-05 0.000000000000000000e+00
1.476000000000000098e-05 0.000000000000000000e+00
1.478000000000000079e-05 0.000000000000000000e+00
1.480000000000000060e-05 0.000000000000000000e+00
1.482000000000000041e-05 0.000000000000000000e+00
1.484000000000000022e-05 0.000000000000000000e+00
1.486000000000000003e-05 0.000000000000000000e+00
1.487999999999999983e-05 0.000000000000000000e+00
1.489999999999999964e-05 0.000000000000000000e+00
1.492000000000000115e-05 0.000000000000000000e+00
1.494000000000000095e-05 0.000000000000000000e+00
1.496000000000000076e-05 0.000000000000000000e+00
1.498000000000000057e-05 0.000000000000000000e+00
1.500000000000000038e-05 0.000000000000000000e+00
1.502000000000000019e-05 0.000000000000000000e+00
1.504000000000000000e-05 0.000000000000000000e+00
1.505999999999999981e-05 0.000000000000000000e+00
1.507999999999999961e-05 0.000000000000000000e+00
1.510000000000000112e-05 0.000000000000000000e+00
1.512000000000000093e-05 0.000000000000000000e+00
1.514000000000000073e-05 0.000000000000000000e+00
1.516000000000000054e-05 0.000000000000000000e+00
1.518000000000000035e-05 0.000000000000000000e+00
1.520000000000000016e-05 0.000000000000000000e+00
1.521999999999999997e-05 0.000000000000000000e+00
1.523999999999999978e-05 0.000000000000000000e+00
1.525999999999999958e-05 0.000000000000000000e+00
1.527999999999999939e-05 0.000000000000000000e+00
1.529999999999999920e-05 0.000000000000000000e+00
1.531999999999999901e-05 0.000000000000000000e+00
1.533999999999999882e-05 0.000000000000000000e+00
1.536000000000000202e-05 0.000000000000000000e+00
1.538000000000000182e-05 0.000000000000000000e+00
1.540000000000000163e-05 0.000000000000000000e+00
1.542000000000000144e-05 0.000000000000000000e+00
1.544000000000000125e-05 0.000000000000000000e+00
1.546000000000000106e-05 0.000000000000000000e+00
1.548000000000000087e-05 0.000000000000000000e+00
1.550000000000000068e-05 0.000000000000000000e+00
1.552000000000000048e-05 0.000000000000000000e+00
1.554000000000000029e-05 0.000000000000000000e+00
1.556000000000000010e-05 0.000000000000000000e+00
1.557999999999999991e-05 0.000000000000000000e+00
1.559999999999999972e-05 0.000000000000000000e+00
1.561999999999999953e-05 0.000000000000000000e+00
1.563999999999999933e-05 0.000000000000000000e+00
1.565999999999999914e-05 0.000000000000000000e+00
1.567999999999999895e-05 0.000000000000000000e+00
1.569999999999999876e-05 0.000000000000000000e+00
1.572000000000000196e-05 0.000000000000000000e+00
1.574000000000000177e-05 0.000000000000000000e+00
1.576000000000000157e-05 0.000000000000000000e+00
1.578000000000000138e-05 0.000000000000000000e+00
1.580000000000000119e-05 0.000000000000000000e+00
1.582000000000000100e-05 0.000000000000000000e+00
1.584000000000000081e-05 0.000000000000000000e+00
1.586000000000000062e-05 0.000000000000000000e+00
1.588000000000000042e-05 0.000000000000000000e+00
1.590000000000000023e-05 0.000000000000000000e+00
1.592000000000000004e-05 0.000000000000000000e+00
1.593999999999999985e-05 0.000000000000000000e+00
1.595999999999999966e-05 0.000000000000000000e+00
1.597999999999999947e-05 0.000000000000000000e+00
1.599999999999999928e-05 0.000000000000000000e+00
1.601999999999999908e-05 0.000000000000000000e+00
1.603999999999999889e-05 0.000000000000000000e+00
1.605999999999999870e-05 0.000000000000000000e+00
1.608000000000000190e-05 0.000000000000000000e+00
1.610000000000000171e-05 0.000000000000000000e+00
1.612000000000000152e-05 0.000000000000000000e+00
1.614000000000000132e-05 0.000000000000000000e+00
1.616000000000000113e-05 0.000000000000000000e+00
1.618000000000000094e-05 0.000000000000000000e+00
1.620000000000000075e-05 0.000000000000000000e+00
1.622000000000000056e-05 0.000000000000000000e+00
1.624000000000000037e-05 0.000000000000000000e+00
1.626000000000000017e-05 0.000000000000000000e+00
1.627999999999999998e-05 0.000000000000000000e+00
1.629999999999999979e-05 0.000000000000000000e+00
1.631999999999999960e-05 0.000000000000000000e+00
1.633999999999999941e-05 0.000000000000000000e+00
1.635999999999999922e-05 0.000000000000000000e+00
1.637999999999999903e-05 0.000000000000000000e+00
1.639999999999999883e-05 0.000000000000000000e+00
1.642000000000000203e-05 0.000000000000000000e+00
1.644000000000000184e-05 0.000000000000000000e+00
1.646000000000000165e-05 0.000000000000000000e+00
1.648000000000000146e-05 0.000000000000000000e+00
1.650000000000000127e-05 0.000000000000000000e+00
1.652000000000000107e-05 0.000000000000000000e+00
1.654000000000000088e-05 0.000000000000000000e+00
1.656000000000000069e-05 0.000000000000000000e+00
1.658000000000000050e-05 0.000000000000000000e+00
1.660000000000000031e-05 0.000000000000000000e+00
1.662000000000000012e-05 0.000000000000000000e+00
1.663999999999999992e-05 0.000000000000000000e+00
1.665999999999999973e-05 0.000000000000000000e+00
1.667999999999999954e-05 0.000000000000000000e+00
1.669999999999999935e-05 0.000000000000000000e+00
1.671999999999999916e-05 0.000000000000000000e+00
1.673999999999999897e-05 0.000000000000000000e+00
1.675999999999999878e-05 0.000000000000000000e+00
1.678000000000000197e-05 0.000000000000000000e+00
1.680000000000000178e-05 0.000000000000000000e+00
1.682000000000000159e-05 0.000000000000000000e+00
1.684000000000000140e-05 0.000000000000000000e+00
1.686000000000000121e-05 0.000000000000000000e+00
1.688000000000000101e-05 0.000000000000000000e+00
1.690000000000000082e-05 0.000000000000000000e+00
1.692000000000000063e-05 0.000000000000000000e+00
1.694000000000000044e-05 0.000000000000000000e+00
1.696000000000000025e-05 0.000000000000000000e+00
1.698000000000000006e-05 0.000000000000000000e+00
1.699999999999999987e-05 0.000000000000000000e+00
1.701999999999999967e-05 0.000000000000000000e+00
1.703999999999999948e-05 0.000000000000000000e+00
1.705999999999999929e-05 0.000000000000000000e+00
1.707999999999999910e-05 0.000000000000000000e+00
1.709999999999999891e-05 0.000000000000000000e+00
1.711999999999999872e-05 0.000000000000000000e+00
1.714000000000000191e-05 0.000000000000000000e+00
1.716000000000000172e-05 0.000000000000000000e+00
1.718000000000000153e-05 0.000000000000000000e+00
1.720000000000000134e-05 0.000000000000000000e+00
1.722000000000000115e-05 0.000000000000000000e+00
1.724000000000000096e-05 0.000000000000000000e+00
1.726000000000000076e-05 0.000000000000000000e+00
1.728000000000000057e-05 0.000000000000000000e+00
1.730000000000000038e-05 0.000000000000000000e+00
1.732000000000000019e-05 0.000000000000000000e+00
1.734000000000000000e-05 0.000000000000000000e+00
1.735999999999999981e-05 0.000000000000000000e+00
1.737999999999999962e-05 0.000000000000000000e+00
1.739999999999999942e-05 0.000000000000000000e+00
1.741999999999999923e-05 0.000000000000000000e+00
1.743999999999999904e-05 0.000000000000000000e+00
1.745999999999999885e-05 0.000000000000000000e+00
1.748000000000000205e-05 0.000000000000000000e+00
1.750000000000000186e-05 0.000000000000000000e+00
1.752000000000000166e-05 0.000000000000000000e+00
1.754000000000000147e-05 0.000000000000000000e+00
1.756000000000000128e-05 0.000000000000000000e+00
1.758000000000000109e-05 0.000000000000000000e+00
1.760000000000000090e-05 0.000000000000000000e+00
1.762000000000000071e-05 0.000000000000000000e+00
1.764000000000000051e-05 0.000000000000000000e+00
1.766000000000000032e-05 0.000000000000000000e+00
1.768000000000000013e-05 0.000000000000000000e+00
1.769999999999999994e-05 0.000000000000000000e+00
1.771999999999999975e-05 0.000000000000000000e+00
1.773999999999999956e-05 0.000000000000000000e+00
1.775999999999999937e-05 0.000000000000000000e+00
1.777999999999999917e-05 0.000000000000000000e+00
1.779999999999999898e-05 0.000000000000000000e+00
1.781999999999999879e-05 0.000000000000000000e+00
1.784000000000000199e-05 0.000000000000000000e+00
1.786000000000000180e-05 0.000000000000000000e+00
1.788000000000000160e-05 0.000000000000000000e+00
1.790000000000000141e-05 0.000000000000000000e+00
1.792000000000000122e-05 0.000000000000000000e+00
1.794000000000000103e-05 0.000000000000000000e+00
1.796000000000000084e-05 0.000000000000000000e+00
1.798000000000000065e-05 0.000000000000000000e+00
1.800000000000000046e-05 0.000000000000000000e+00
1.802000000000000026e-05 0.000000000000000000e+00
1.804000000000000007e-05 0.000000000000000000e+00
1.805999999999999988e-05 0.000000000000000000e+00
1.807999999999999969e-05 0.000000000000000000e+00
1.809999999999999950e-05 0.000000000000000000e+00
1.811999999999999931e-05 0.000000000000000000e+00
1.813999999999999912e-05 0.000000000000000000e+00
1.815999999999999892e-05 0.000000000000000000e+00
1.817999999999999873e-05 0.000000000000000000e+00
1.820000000000000193e-05 0.000000000000000000e+00
1.822000000000000174e-05 0.000000000000000000e+00
1.824000000000000155e-05 0.000000000000000000e+00
1.826000000000000135e-05 0.000000000000000000e+00
1.828000000000000116e-05 0.000000000000000000e+00
1.830000000000000097e-05 0.000000000000000000e+00
1.832000000000000078e-05 0.000000000000000000e+00
1.834000000000000059e-05 0.000000000000000000e+00
1.836000000000000040e-05 0.000000000000000000e+00
1.838000000000000021e-05 0.000000000000000000e+00
1.840000000000000001e-05 0.000000000000000000e+00
1.841999999999999982e-05 0.000000000000000000e+00
1.843999999999999963e-05 0.000000000000000000e+00
1.845999999999999944e-05 0.000000000000000000e+00
1.847999999999999925e-05 0.000000000000000000e+00
1.849999999999999906e-05 0.000000000000000000e+00
1.851999999999999887e-05 0.000000000000000000e+00
1.854000000000000206e-05 0.000000000000000000e+00
1.856000000000000187e-05 0.000000000000000000e+00
1.858000000000000168e-05 0.000000000000000000e+00
1.860000000000000149e-05 0.000000000000000000e+00
1.862000000000000130e-05 0.000000000000000000e+00
1.864000000000000110e-05 0.000000000000000000e+00
1.866000000000000091e-05 0.000000000000000000e+00
1.868000000000000072e-05 0.000000000000000000e+00
1.870000000000000053e-05 0.000000000000000000e+00
1.872000000000000034e-05 0.000000000000000000e+00
1.874000000000000015e-05 0.000000000000000000e+00
1.875999999999999996e-05 0.000000000000000000e+00
1.877999999999999976e-05 0.000000000000000000e+00
1.879999999999999957e-05 0.000000000000000000e+00
1.881999999999999938e-05 0.000000000000000000e+00
1.883999999999999919e-05 0.000000000000000000e+00
1.885999999999999900e-05 0.000000000000000000e+00
1.887999999999999881e-05 0.000000000000000000e+00
1.890000000000000200e-05 0.000000000000000000e+00
1.892000000000000181e-05 0.000000000000000000e+00
1.894000000000000162e-05 0.000000000000000000e+00
1.896000000000000143e-05 0.000000000000000000e+00
1.898000000000000124e-05 0.000000000000000000e+00
1.900000000000000105e-05 0.000000000000000000e+00
1.902000000000000085e-05 0.000000000000000000e+00
1.904000000000000066e-05 0.000000000000000000e+00
1.906000000000000047e-05 0.000000000000000000e+00
1.908000000000000028e-05 0.000000000000000000e+00
1.910000000000000009e-05 0.000000000000000000e+00
1.911999999999999990e-05 0.000000000000000000e+00
1.913999999999999971e-05 0.000000000000000000e+00
1.915999999999999951e-05 0.000000000000000000e+00
1.917999999999999932e-05 0.000000000000000000e+00
1.919999999999999913e-05 0.000000000000000000e+00
1.921999999999999894e-05 0.000000000000000000e+00
1.923999999999999875e-05 0.000000000000000000e+00
1.926000000000000194e-05 0.000000000000000000e+00
1.928000000000000175e-05 0.000000000000000000e+00
1.930000000000000156e-05 0.000000000000000000e+00
1.932000000000000137e-05 0.000000000000000000e+00
1.934000000000000118e-05 0.000000000000000000e+00
1.936000000000000099e-05 0.000000000000000000e+00
1.938000000000000080e-05 0.000000000000000000e+00
1.940000000000000060e-05 0.000000000000000000e+00
1.942000000000000041e-05 0.000000000000000000e+00
1.944000000000000022e-05 0.000000000000000000e+00
1.946000000000000003e-05 0.000000000000000000e+00
1.947999999999999984e-05 0.000000000000000000e+00
1.949999999999999965e-05 0.000000000000000000e+00
1.951999999999999946e-05 0.000000000000000000e+00
1.953999999999999926e-05 0.000000000000000000e+00
1.955999999999999907e-05 0.000000000000000000e+00
1.957999999999999888e-05 0.000000000000000000e+00
1.960000000000000208e-05 0.000000000000000000e+00
1.962000000000000189e-05 0.000000000000000000e+00
1.964000000000000169e-05 0.000000000000000000e+00
1.966000000000000150e-05 0.000000000000000000e+00
1.968000000000000131e-05 0.000000000000000000e+00
1.970000000000000112e-05 0.000000000000000000e+00
1.972000000000000093e-05 0.000000000000000000e+00
1.974000000000000074e-05 0.000000000000000000e+00
1.976000000000000055e-05 0.000000000000000000e+00
1.978000000000000035e-05 0.000000000000000000e+00
1.980000000000000016e-05 0.000000000000000000e+00
1.981999999999999997e-05 0.000000000000000000e+00
1.983999999999999978e-05 0.000000000000000000e+00
1.985999999999999959e-05 0.000000000000000000e+00
1.987999999999999940e-05 0.000000000000000000e+00
1.989999999999999921e-05 0.000000000000000000e+00
1.991999999999999901e-05 0.000000000000000000e+00
1.993999999999999882e-05 0.000000000000000000e+00
1.996000000000000202e-05 0.000000000000000000e+00
1.998000000000000183e-05 0.000000000000000000e+00
2.000000000000000164e-05 0.000000000000000000e+00
2.002000000000000144e-05 0.000000000000000000e+00
2.004000000000000125e-05 0.000000000000000000e+00
2.006000000000000106e-05 0.000000000000000000e+00
2.008000000000000087e-05 0.000000000000000000e+00
2.010000000000000068e-05 0.000000000000000000e+00
2.012000000000000049e-05 0.000000000000000000e+00
2.014000000000000030e-05 0.000000000000000000e+00
2.016000000000000010e-05 0.000000000000000000e+00
2.017999999999999991e-05 0.000000000000000000e+00
2.019999999999999972e-05 0.000000000000000000e+00
2.021999999999999953e-05 0.000000000000000000e+00
2.023999999999999934e-05 0.000000000000000000e+00
2.025999999999999915e-05 0.000000000000000000e+00
2.027999999999999896e-05 0.000000000000000000e+00
2.029999999999999876e-05 0.000000000000000000e+00
2.032000000000000196e-05 0.000000000000000000e+00
2.034000000000000177e-05 0.000000000000000000e+00
2.036000000000000158e-05 0.000000000000000000e+00
2.038000000000000139e-05 0.000000000000000000e+00
2.040000000000000119e-05 0.000000000000000000e+00
2.042000000000000100e-05 0.000000000000000000e+00
2.044000000000000081e-05 0.000000000000000000e+00
2.046000000000000062e-05 0.000000000000000000e+00
2.048000000000000043e-05 0.000000000000000000e+00
2.050000000000000024e-05 0.000000000000000000e+00
2.052000000000000005e-05 0.000000000000000000e+00
2.053999999999999985e-05 0.000000000000000000e+00
2.055999999999999966e-05 0.000000000000000000e+00
2.057999999999999947e-05 0.000000000000000000e+00
2.059999999999999928e-05 0.000000000000000000e+00
2.061999999999999909e-05 0.000000000000000000e+00
2.063999999999999890e-05 0.000000000000000000e+00
2.066000000000000209e-05 0.000000000000000000e+00
2.068000000000000190e-05 0.000000000000000000e+00
2.070000000000000171e-05 0.000000000000000000e+00
2.072000000000000152e-05 0.000000000000000000e+00
2.074000000000000133e-05 0.000000000000000000e+00
2.076000000000000114e-05 0.000000000000000000e+00
2.078000000000000094e-05 0.000000000000000000e+00
2.080000000000000075e-05 0.000000000000000000e+00
2.082000000000000056e-05 0.000000000000000000e+00
2.084000000000000037e-05 0.000000000000000000e+00
2.086000000000000018e-05 0.000000000000000000e+00
2.087999999999999999e-05 0.000000000000000000e+00
2.089999999999999980e-05 0.000000000000000000e+00
2.091999999999999960e-05 0.000000000000000000e+00
2.093999999999999941e-05 0.000000000000000000e+00
2.095999999999999922e-05 0.000000000000000000e+00
2.097999999999999903e-05 0.000000000000000000e+00
2.099999999999999884e-05 0.000000000000000000e+00
2.102000000000000203e-05 0.000000000000000000e+00
2.104000000000000184e-05 0.000000000000000000e+00
2.106000000000000165e-05 0.000000000000000000e+00
2.108000000000000146e-05 0.000000000000000000e+00
2.110000000000000127e-05 0.000000000000000000e+00
2.112000000000000108e-05 0.000000000000000000e+00
2.114000000000000089e-05 0.000000000000000000e+00
2.116000000000000069e-05 0.000000000000000000e+00
2.118000000000000050e-05 0.000000000000000000e+00
2.120000000000000031e-05 0.000000000000000000e+00
2.122000000000000012e-05 0.000000000000000000e+00
2.123999999999999993e-05 0.000000000000000000e+00
2.125999999999999974e-05 0.000000000000000000e+00
2.127999999999999955e-05 0.000000000000000000e+00
2.129999999999999935e-05 0.000000000000000000e+00
2.131999999999999916e-05 0.000000000000000000e+00
2.133999999999999897e-05 0.000000000000000000e+00
2.135999999999999878e-05 0.000000000000000000e+00
2.138000000000000198e-05 0.000000000000000000e+00
2.140000000000000178e-05 0.000000000000000000e+00
2.142000000000000159e-05 0.000000000000000000e+00
2.144000000000000140e-05 0.000000000000000000e+00
2.146000000000000121e-05 0.000000000000000000e+00
2.148000000000000102e-05 0.000000000000000000e+00
2.150000000000000083e-05 0.000000000000000000e+00
2.152000000000000064e-05 0.000000000000000000e+00
2.154000000000000044e-05 0.000000000000000000e+00
2.156000000000000025e-05 0.000000000000000000e+00
2.158000000000000006e-05 0.000000000000000000e+00
2.159999999999999987e-05 0.000000000000000000e+00
2.161999999999999968e-05 0.000000000000000000e+00
2.163999999999999949e-05 0.000000000000000000e+00
2.165999999999999930e-05 0.000000000000000000e+00
2.167999999999999910e-05 0.000000000000000000e+00
2.169999999999999891e-05 0.000000000000000000e+00
2.172000000000000211e-05 0.000000000000000000e+00
2.174000000000000192e-05 0.000000000000000000e+00
2.176000000000000173e-05 0.000000000000000000e+00
2.178000000000000153e-05 0.000000000000000000e+00
2.180000000000000134e-05 0.000000000000000000e+00
2.182000000000000115e-05 0.000000000000000000e+00
2.184000000000000096e-05 0.000000000000000000e+00
2.186000000000000077e-05 0.000000000000000000e+00
2.188000000000000058e-05 0.000000000000000000e+00
2.190000000000000039e-05 0.000000000000000000e+00
2.192000000000000019e-05 0.000000000000000000e+00
2.194000000000000000e-05 0.000000000000000000e+00
2.195999999999999981e-05 0.000000000000000000e+00
2.197999999999999962e-05 0.000000000000000000e+00
2.199999999999999943e-05 0.000000000000000000e+00
2.201999999999999924e-05 0.000000000000000000e+00
2.203999999999999905e-05 0.000000000000000000e+00
2.205999999999999885e-05 0.000000000000000000e+00
2.208000000000000205e-05 0.000000000000000000e+00
2.210000000000000186e-05 0.000000000000000000e+00
2.212000000000000167e-05 0.000000000000000000e+00
2.214000000000000148e-05 0.000000000000000000e+00
2.216000000000000128e-05 0.000000000000000000e+00
2.218000000000000109e-05 0.000000000000000000e+00
2.220000000000000090e-05 0.000000000000000000e+00
2.222000000000000071e-05 0.000000000000000000e+00
2.224000000000000052e-05 0.000000000000000000e+00
2.226000000000000033e-05 0.000000000000000000e+00
2.228000000000000014e-05 0.000000000000000000e+00
2.229999999999999994e-05 0.000000000000000000e+00
2.231999999999999975e-05 0.000000000000000000e+00
2.233999999999999956e-05 0.000000000000000000e+00
2.235999999999999937e-05 0.000000000000000000e+00
2.237999999999999918e-05 0.000000000000000000e+00
2.239999999999999899e-05 0.000000000000000000e+00
2.241999999999999879e-05 0.000000000000000000e+00
2.244000000000000199e-05 0.000000000000000000e+00
2.246000000000000180e-05 0.000000000000000000e+00
2.248000000000000161e-05 0.000000000000000000e+00
2.250000000000000142e-05 0.000000000000000000e+00
2.252000000000000123e-05 0.000000000000000000e+00
2.254000000000000103e-05 0.000000000000000000e+00
2.256000000000000084e-05 0.000000000000000000e+00
2.258000000000000065e-05 0.000000000000000000e+00
2.260000000000000046e-05 0.000000000000000000e+00
2.262000000000000027e-05 0.000000000000000000e+00
2.264000000000000008e-05 0.000000000000000000e+00
2.265999999999999989e-05 0.000000000000000000e+00
2.267999999999999969e-05 0.000000000000000000e+00
2.269999999999999950e-05 0.000000000000000000e+00
2.271999999999999931e-05 0.000000000000000000e+00
2.273999999999999912e-05 0.000000000000000000e+00
2.275999999999999893e-05 0.000000000000000000e+00
2.278000000000000212e-05 0.000000000000000000e+00
2.280000000000000193e-05 0.000000000000000000e+00
2.282000000000000174e-05 0.000000000000000000e+00
2.284000000000000155e-05 0.000000000000000000e+00
2.286000000000000136e-05 0.000000000000000000e+00
2.288000000000000117e-05 0.000000000000000000e+00
2.290000000000000098e-05 0.000000000000000000e+00
2.292000000000000078e-05 0.000000000000000000e+00
2.294000000000000059e-05 0.000000000000000000e+00
2.296000000000000040e-05 0.000000000000000000e+00
2.298000000000000021e-05 0.000000000000000000e+00
2.300000000000000002e-05 0.000000000000000000e+00
2.301999999999999983e-05 0.000000000000000000e+00
2.303999999999999964e-05 0.000000000000000000e+00
2.305999999999999944e-05 0.000000000000000000e+00
2.307999999999999925e-05 0.000000000000000000e+00
2.309999999999999906e-05 0.000000000000000000e+00
2.311999999999999887e-05 0.000000000000000000e+00
2.314000000000000207e-05 0.000000000000000000e+00
2.316000000000000187e-05 0.000000000000000000e+00
2.318000000000000168e-05 0.000000000000000000e+00
2.320000000000000149e-05 0.000000000000000000e+00
2.322000000000000130e-05 0.000000000000000000e+00
2.324000000000000111e-05 0.000000000000000000e+00
2.326000000000000092e-05 0.000000000000000000e+00
2.328000000000000073e-05 0.000000000000000000e+00
2.330000000000000053e-05 0.000000000000000000e+00
2.332000000000000034e-05 0.000000000000000000e+00
2.334000000000000015e-05 0.000000000000000000e+00
2.335999999999999996e-05 0.000000000000000000e+00
2.337999999999999977e-05 0.000000000000000000e+00
2.339999999999999958e-05 0.000000000000000000e+00
2.341999999999999938e-05 0.000000000000000000e+00
2.343999999999999919e-05 0.000000000000000000e+00
2.345999999999999900e-05 0.000000000000000000e+00
2.347999999999999881e-05 0.000000000000000000e+00
2.350000000000000201e-05 0.000000000000000000e+00
2.352000000000000182e-05 0.000000000000000000e+00
2.354000000000000162e-05 0.000000000000000000e+00
2.356000000000000143e-05 0.000000000000000000e+00
2.358000000000000124e-05 0.000000000000000000e+00
2.360000000000000105e-05 0.000000000000000000e+00
2.362000000000000086e-05 0.000000000000000000e+00
2.364000000000000067e-05 0.000000000000000000e+00
2.366000000000000048e-05 0.000000000000000000e+00
2.368000000000000028e-05 0.000000000000000000e+00
2.370000000000000009e-05 0.000000000000000000e+00
2.371999999999999990e-05 0.000000000000000000e+00
2.373999999999999971e-05 0.000000000000000000e+00
2.375999999999999952e-05 0.000000000000000000e+00
2.377999999999999933e-05 0.000000000000000000e+00
2.379999999999999913e-05 0.000000000000000000e+00
2.381999999999999894e-05 0.000000000000000000e+00
2.384000000000000214e-05 0.000000000000000000e+00
2.386000000000000195e-05 0.000000000000000000e+00
2.388000000000000176e-05 0.000000000000000000e+00
2.390000000000000157e-05 0.000000000000000000e+00
2.392000000000000137e-05 0.000000000000000000e+00
2.394000000000000118e-05 0.000000000000000000e+00
2.396000000000000099e-05 0.000000000000000000e+00
2.398000000000000080e-05 0.000000000000000000e+00
2.400000000000000061e-05 0.000000000000000000e+00
2.402000000000000042e-05 0.000000000000000000e+00
2.404000000000000023e-05 0.000000000000000000e+00
2.406000000000000003e-05 0.000000000000000000e+00
2.407999999999999984e-05 0.000000000000000000e+00
2.409999999999999965e-05 0.000000000000000000e+00
2.411999999999999946e-05 0.000000000000000000e+00
2.413999999999999927e-05 0.000000000000000000e+00
2.415999999999999908e-05 0.000000000000000000e+00
2.417999999999999888e-05 0.000000000000000000e+00
2.420000000000000208e-05 0.000000000000000000e+00
2.422000000000000189e-05 0.000000000000000000e+00
2.424000000000000170e-05 0.000000000000000000e+00
2.426000000000000151e-05 0.000000000000000000e+00
2.428000000000000132e-05 0.000000000000000000e+00
2.430000000000000112e-05 0.000000000000000000e+00
2.432000000000000093e-05 0.000000000000000000e+00
2.434000000000000074e-05 0.000000000000000000e+00
2.436000000000000055e-05 0.000000000000000000e+00
2.438000000000000036e-05 0.000000000000000000e+00
2.440000000000000017e-05 0.000000000000000000e+00
2.441999999999999997e-05 0.000000000000000000e+00
2.443999999999999978e-05 0.000000000000000000e+00
2.445999999999999959e-05 0.000000000000000000e+00
2.447999999999999940e-05 0.000000000000000000e+00
2.449999999999999921e-05 0.000000000000000000e+00
2.451999999999999902e-05 0.000000000000000000e+00
2.453999999999999883e-05 0.000000000000000000e+00
2.456000000000000202e-05 0.000000000000000000e+00
2.458000000000000183e-05 0.000000000000000000e+00
2.460000000000000164e-05 0.000000000000000000e+00
2.462000000000000145e-05 0.000000000000000000e+00
2.464000000000000126e-05 0.000000000000000000e+00
2.466000000000000107e-05 0.000000000000000000e+00
2.468000000000000087e-05 0.000000000000000000e+00
2.470000000000000068e-05 0.000000000000000000e+00
2.472000000000000049e-05 0.000000000000000000e+00
2.474000000000000030e-05 0.000000000000000000e+00
2.476000000000000011e-05 0.000000000000000000e+00
2.477999999999999992e-05 0.000000000000000000e+00
2.479999999999999972e-05 0.000000000000000000e+00
2.481999999999999953e-05 0.000000000000000000e+00
2.483999999999999934e-05 0.000000000000000000e+00
2.485999999999999915e-05 0.000000000000000000e+00
2.487999999999999896e-05 0.000000000000000000e+00
2.490000000000000216e-05 0.000000000000000000e+00
2.492000000000000196e-05 0.000000000000000000e+00
2.494000000000000177e-05 0.000000000000000000e+00
2.496000000000000158e-05 0.000000000000000000e+00
2.498000000000000139e-05 0.000000000000000000e+00
2.500000000000000120e-05 0.000000000000000000e+00
2.502000000000000101e-05 0.000000000000000000e+00
2.504000000000000082e-05 0.000000000000000000e+00
2.506000000000000062e-05 0.000000000000000000e+00
2.508000000000000043e-05 0.000000000000000000e+00
2.510000000000000024e-05 0.000000000000000000e+00
2.512000000000000005e-05 0.000000000000000000e+00
2.513999999999999986e-05 0.000000000000000000e+00
2.515999999999999967e-05 0.000000000000000000e+00
2.517999999999999947e-05 0.000000000000000000e+00
2.519999999999999928e-05 0.000000000000000000e+00
2.521999999999999909e-05 0.000000000000000000e+00
2.523999999999999890e-05 0.000000000000000000e+00
2.526000000000000210e-05 0.000000000000000000e+00
2.528000000000000191e-05 0.000000000000000000e+00
2.530000000000000171e-05 0.000000000000000000e+00
2.532000000000000152e-05 0.000000000000000000e+00
2.534000000000000133e-05 0.000000000000000000e+00
2.536000000000000114e-05 0.000000000000000000e+00
2.538000000000000095e-05 0.000000000000000000e+00
2.540000000000000076e-05 0.000000000000000000e+00
2.542000000000000056e-05 0.000000000000000000e+00
2.544000000000000037e-05 0.000000000000000000e+00
2.546000000000000018e-05 0.000000000000000000e+00
2.547999999999999999e-05 0.000000000000000000e+00
2.549999999999999980e-05 0.000000000000000000e+00
2.551999999999999961e-05 0.000000000000000000e+00
2.553999999999999942e-05 0.000000000000000000e+00
2.555999999999999922e-05 0.000000000000000000e+00
2.557999999999999903e-05 0.000000000000000000e+00
2.559999999999999884e-05 0.000000000000000000e+00
2.562000000000000204e-05 0.000000000000000000e+00
2.564000000000000185e-05 0.000000000000000000e+00
2.566000000000000166e-05 0.000000000000000000e+00
2.568000000000000146e-05 0.000000000000000000e+00
2.570000000000000127e-05 0.000000000000000000e+00
2.572000000000000108e-05 0.000000000000000000e+00
2.574000000000000089e-05 0.000000000000000000e+00
2.576000000000000070e-05 0.000000000000000000e+00
2.578000000000000051e-05 0.000000000000000000e+00
2.580000000000000031e-05 0.000000000000000000e+00
2.582000000000000012e-05 0.000000000000000000e+00
2.583999999999999993e-05 0.000000000000000000e+00
2.585999999999999974e-05 0.000000000000000000e+00
2.587999999999999955e-05 0.000000000000000000e+00
2.589999999999999936e-05 0.000000000000000000e+00
2.591999999999999917e-05 0.000000000000000000e+00
2.593999999999999897e-05 0.000000000000000000e+00
2.596000000000000217e-05 0.000000000000000000e+00
2.598000000000000198e-05 0.000000000000000000e+00
2.600000000000000179e-05 0.000000000000000000e+00
2.602000000000000160e-05 0.000000000000000000e+00
2.604000000000000141e-05 0.000000000000000000e+00
2.606000000000000121e-05 0.000000000000000000e+00
2.608000000000000102e-05 0.000000000000000000e+00
2.610000000000000083e-05 0.000000000000000000e+00
2.612000000000000064e-05 0.000000000000000000e+00
2.614000000000000045e-05 0.000000000000000000e+00
2.616000000000000026e-05 0.000000000000000000e+00
2.618000000000000006e-05 0.000000000000000000e+00
2.619999999999999987e-05 0.000000000000000000e+00
2.621999999999999968e-05 0.000000000000000000e+00
2.623999999999999949e-05 0.000000000000000000e+00
2.625999999999999930e-05 0.000000000000000000e+00
2.627999999999999911e-05 0.000000000000000000e+00
2.629999999999999892e-05 0.000000000000000000e+00
2.632000000000000211e-05 0.000000000000000000e+00
2.634000000000000192e-05 0.000000000000000000e+00
2.636000000000000173e-05 0.000000000000000000e+00
2.638000000000000154e-05 0.000000000000000000e+00
2.640000000000000135e-05 0.000000000000000000e+00
2.642000000000000115e-05 0.000000000000000000e+00
2.644000000000000096e-05 0.000000000000000000e+00
2.646000000000000077e-05 0.000000000000000000e+00
2.648000000000000058e-05 0.000000000000000000e+00
2.650000000000000039e-05 0.000000000000000000e+00
2.652000000000000020e-05 0.000000000000000000e+00
2.654000000000000001e-05 0.000000000000000000e+00
2.655999999999999981e-05 0.000000000000000000e+00
2.657999999999999962e-05 0.000000000000000000e+00
2.659999999999999943e-05 0.000000000000000000e+00
2.661999999999999924e-05 0.000000000000000000e+00
2.663999999999999905e-05 0.000000000000000000e+00
2.666000000000000225e-05 0.000000000000000000e+00
2.668000000000000205e-05 0.000000000000000000e+00
2.670000000000000186e-05 0.000000000000000000e+00
2.672000000000000167e-05 0.000000000000000000e+00
2.674000000000000148e-05 0.000000000000000000e+00
2.676000000000000129e-05 0.000000000000000000e+00
2.678000000000000110e-05 0.000000000000000000e+00
2.680000000000000090e-05 0.000000000000000000e+00
2.682000000000000071e-05 0.000000000000000000e+00
2.684000000000000052e-05 0.000000000000000000e+00
2.686000000000000033e-05 0.000000000000000000e+00
2.688000000000000014e-05 0.000000000000000000e+00
2.689999999999999995e-05 0.000000000000000000e+00
2.691999999999999976e-05 0.000000000000000000e+00
2.693999999999999956e-05 0.000000000000000000e+00
2.695999999999999937e-05 0.000000000000000000e+00
2.697999999999999918e-05 0.000000000000000000e+00
2.699999999999999899e-05 0.000000000000000000e+00
2.702000000000000219e-05 0.000000000000000000e+00
2.704000000000000200e-05 0.000000000000000000e+00
2.706000000000000180e-05 0.000000000000000000e+00
2.708000000000000161e-05 0.000000000000000000e+00
2.710000000000000142e-05 0.000000000000000000e+00
2.712000000000000123e-05 0.000000000000000000e+00
2.714000000000000104e-05 0.000000000000000000e+00
2.716000000000000085e-05 0.000000000000000000e+00
2.718000000000000065e-05 0.000000000000000000e+00
2.720000000000000046e-05 0.000000000000000000e+00
2.722000000000000027e-05 0.000000000000000000e+00
2.724000000000000008e-05 0.000000000000000000e+00
2.725999999999999989e-05 0.000000000000000000e+00
2.727999999999999970e-05 0.000000000000000000e+00
2.729999999999999951e-05 0.000000000000000000e+00
2.731999999999999931e-05 0.000000000000000000e+00
2.733999999999999912e-05 0.000000000000000000e+00
2.735999999999999893e-05 0.000000000000000000e+00
2.738000000000000213e-05 0.000000000000000000e+00
2.740000000000000194e-05 0.000000000000000000e+00
2.742000000000000174e-05 0.000000000000000000e+00
2.744000000000000155e-05 0.000000000000000000e+00
2.746000000000000136e-05 0.000000000000000000e+00
2.748000000000000117e-05 0.000000000000000000e+00
2.750000000000000098e-05 0.000000000000000000e+00
2.752000000000000079e-05 0.000000000000000000e+00
2.754000000000000060e-05 0.000000000000000000e+00
2.756000000000000040e-05 0.000000000000000000e+00
2.758000000000000021e-05 0.000000000000000000e+00
2.760000000000000002e-05 0.000000000000000000e+00
2.761999999999999983e-05 0.000000000000000000e+00
2.763999999999999964e-05 0.000000000000000000e+00
2.765999999999999945e-05 0.000000000000000000e+00
2.767999999999999926e-05 0.000000000000000000e+00
2.769999999999999906e-05 0.000000000000000000e+00
2.772000000000000226e-05 0.000000000000000000e+00
2.774000000000000207e-05 0.000000000000000000e+00
2.776000000000000188e-05 0.000000000000000000e+00
2.778000000000000169e-05 0.000000000000000000e+00
2.780000000000000149e-05 0.000000000000000000e+00
2.782000000000000130e-05 0.000000000000000000e+00
2.784000000000000111e-05 0.000000000000000000e+00
2.786000000000000092e-05 0.000000000000000000e+00
2.788000000000000073e-05 0.000000000000000000e+00
2.790000000000000054e-05 0.000000000000000000e+00
2.792000000000000035e-05 0.000000000000000000e+00
2.794000000000000015e-05 0.000000000000000000e+00
2.795999999999999996e-05 0.000000000000000000e+00
2.797999999999999977e-05 0.000000000000000000e+00
2.799999999999999958e-05 0.000000000000000000e+00
2.801999999999999939e-05 0.000000000000000000e+00
2.803999999999999920e-05 0.000000000000000000e+00
2.805999999999999901e-05 0.000000000000000000e+00
2.808000000000000220e-05 0.000000000000000000e+00
2.810000000000000201e-05 0.000000000000000000e+00
2.812000000000000182e-05 0.000000000000000000e+00
2.814000000000000163e-05 0.000000000000000000e+00
2.816000000000000144e-05 0.000000000000000000e+00
2.818000000000000124e-05 0.000000000000000000e+00
2.820000000000000105e-05 0.000000000000000000e+00
2.822000000000000086e-05 0.000000000000000000e+00
2.824000000000000067e-05 0.000000000000000000e+00
2.826000000000000048e-05 0.000000000000000000e+00
2.828000000000000029e-05 0.000000000000000000e+00
2.830000000000000010e-05 0.000000000000000000e+00
2.831999999999999990e-05 0.000000000000000000e+00
2.833999999999999971e-05 0.000000000000000000e+00
2.835999999999999952e-05 0.000000000000000000e+00
2.837999999999999933e-05 0.000000000000000000e+00
2.839999999999999914e-05 0.000000000000000000e+00
2.841999999999999895e-05 0.000000000000000000e+00
2.844000000000000214e-05 0.000000000000000000e+00
2.846000000000000195e-05 0.000000000000000000e+00
2.848000000000000176e-05 0.000000000000000000e+00
2.850000000000000157e-05 0.000000000000000000e+00
2.852000000000000138e-05 0.000000000000000000e+00
2.854000000000000119e-05 0.000000000000000000e+00
2.856000000000000099e-05 0.000000000000000000e+00
2.858000000000000080e-05 0.000000000000000000e+00
2.860000000000000061e-05 0.000000000000000000e+00
2.862000000000000042e-05 0.000000000000000000e+00
2.864000000000000023e-05 0.000000000000000000e+00
2.866000000000000004e-05 0.000000000000000000e+00
2.867999999999999985e-05 0.000000000000000000e+00
2.869999999999999965e-05 0.000000000000000000e+00
2.871999999999999946e-05 0.000000000000000000e+00
2.873999999999999927e-05 0.000000000000000000e+00
2.875999999999999908e-05 0.000000000000000000e+00
2.878000000000000228e-05 0.000000000000000000e+00
2.880000000000000208e-05 0.000000000000000000e+00
2.882000000000000189e-05 0.000000000000000000e+00
2.884000000000000170e-05 0.000000000000000000e+00
2.886000000000000151e-05 0.000000000000000000e+00
2.888000000000000132e-05 0.000000000000000000e+00
2.890000000000000113e-05 0.000000000000000000e+00
2.892000000000000094e-05 0.000000000000000000e+00
2.894000000000000074e-05 0.000000000000000000e+00
2.896000000000000055e-05 0.000000000000000000e+00
2.898000000000000036e-05 0.000000000000000000e+00
2.900000000000000017e-05 0.000000000000000000e+00
2.901999999999999998e-05 0.000000000000000000e+00
2.903999999999999979e-05 0.000000000000000000e+00
2.905999999999999960e-05 0.000000000000000000e+00
2.907999999999999940e-05 0.000000000000000000e+00
2.909999999999999921e-05 0.000000000000000000e+00
2.911999999999999902e-05 0.000000000000000000e+00
2.914000000000000222e-05 0.000000000000000000e+00
2.916000000000000203e-05 0.000000000000000000e+00
2.918000000000000183e-05 0.000000000000000000e+00
2.920000000000000164e-05 0.000000000000000000e+00
2.922000000000000145e-05 0.000000000000000000e+00
2.924000000000000126e-05 0.000000000000000000e+00
2.926000000000000107e-05 0.000000000000000000e+00
2.928000000000000088e-05 0.000000000000000000e+00
2.930000000000000069e-05 0.000000000000000000e+00
2.932000000000000049e-05 0.000000000000000000e+00
2.934000000000000030e-05 0.000000000000000000e+00
2.936000000000000011e-05 0.000000000000000000e+00
2.937999999999999992e-05 0.000000000000000000e+00
2.939999999999999973e-05 0.000000000000000000e+00
2.941999999999999954e-05 0.000000000000000000e+00
2.943999999999999935e-05 0.000000000000000000e+00
2.945999999999999915e-05 0.000000000000000000e+00
2.947999999999999896e-05 0.000000000000000000e+00
2.950000000000000216e-05 0.000000000000000000e+00
2.952000000000000197e-05 0.000000000000000000e+00
2.954000000000000178e-05 0.000000000000000000e+00
2.956000000000000158e-05 0.000000000000000000e+00
2.958000000000000139e-05 0.000000000000000000e+00
2.960000000000000120e-05 0.000000000000000000e+00
2.962000000000000101e-05 0.000000000000000000e+00
2.964000000000000082e-05 0.000000000000000000e+00
2.966000000000000063e-05 0.000000000000000000e+00
2.968000000000000044e-05 0.000000000000000000e+00
2.970000000000000024e-05 0.000000000000000000e+00
2.972000000000000005e-05 0.000000000000000000e+00
2.973999999999999986e-05 0.000000000000000000e+00
2.975999999999999967e-05 0.000000000000000000e+00
2.977999999999999948e-05 0.000000000000000000e+00
2.979999999999999929e-05 0.000000000000000000e+00
2.981999999999999910e-05 0.000000000000000000e+00
2.984000000000000229e-05 0.000000000000000000e+00
2.986000000000000210e-05 0.000000000000000000e+00
2.988000000000000191e-05 0.000000000000000000e+00
2.990000000000000172e-05 0.000000000000000000e+00
2.992000000000000153e-05 0.000000000000000000e+00
2.994000000000000133e-05 0.000000000000000000e+00
2.996000000000000114e-05 0.000000000000000000e+00
2.998000000000000095e-05 0.000000000000000000e+00
3.000000000000000076e-05 0.000000000000000000e+00


